Addition and Differentiation of ZX-diagrams

The ZX-calculus is a powerful framework for reasoning in quantum computing. It provides in particular a compact representation of matrices of interests. A peculiar property of the ZX-calculus is the absence of a formal sum allowing the linear combinations of arbitrary ZX-diagrams. The universality of the formalism guarantees however that for any two ZX-diagrams, the sum of their interpretations can be represented by a ZX-diagram. We introduce a general, inductive definition of the addition of ZX-diagrams, relying on the construction of controlled diagrams. Based on this addition technique, we provide an inductive differentiation of ZX-diagrams. Indeed, given a ZX-diagram with variables in the description of its angles, one can differentiate the diagram according to one of these variables. Differentiation is ubiquitous in quantum mechanics and quantum computing (e.g. for solving optimization problems). Technically, differentiation of ZX-diagrams is strongly related to summation as witnessed by the product rules. We also introduce an alternative, non inductive, differentiation technique rather based on the isolation of the variables. Finally, we apply our results to deduce a diagram for an Ising Hamiltonian.

==> ZX_diagrams/adjoint/initial.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0.5) {};
		\node [style=none] (1) at (-0.75, -0.5) {};
		\node [style=none] (2) at (0.75, -0.5) {};
		\node [style=none] (3) at (0.75, 0.5) {};
		\node [style=none] (4) at (0, 0) {$D$};
		\node [style=none] (5) at (-0.5, 1) {};
		\node [style=none] (7) at (0.5, 1) {};
		\node [style=none] (8) at (-0.5, -1) {};
		\node [style=none] (10) at (0.5, -1) {};
		\node [style=none] (13) at (0, 1.125) {\tiny $\dots$};
		\node [style=none] (16) at (0, -1.125) {\tiny $\dots$};
		\node [style=none] (18) at (0, 1.875) {\footnotesize$n$};
		\node [style=none] (19) at (0, -1.875) {\footnotesize$m$};
		\node [style=none] (20) at (-0.75, 1.25) {};
		\node [style=none] (21) at (0.75, 1.25) {};
		\node [style=none] (22) at (-0.75, -1.25) {};
		\node [style=none] (23) at (0.75, -1.25) {};
		\node [style=none] (24) at (-0.5, 0.5) {};
		\node [style=none] (25) at (0.5, 0.5) {};
		\node [style=none] (26) at (-0.5, -0.5) {};
		\node [style=none] (27) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (1.center);
		\draw (1.center) to (0.center);
		\draw [style=brace] (20.center) to (21.center);
		\draw [style=brace] (23.center) to (22.center);
		\draw (5.center) to (24.center);
		\draw (7.center) to (25.center);
		\draw (27.center) to (10.center);
		\draw (26.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/adjoint/transpose.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
		\node [style=none] (4) at (0, 0) {$D$};
		\node [style=none] (8) at (1, -0.5) {};
		\node [style=none] (10) at (1.75, -0.5) {};
		\node [style=none] (16) at (0, -0.875) {\tiny $\dots$};
		\node [style=none] (19) at (-1.25, -1.625) {\footnotesize$n$};
		\node [style=none] (22) at (-2, -1.25) {};
		\node [style=none] (23) at (-0.75, -1.25) {};
		\node [style=none] (24) at (-1.75, 0.5) {};
		\node [style=none] (25) at (-1, 0.5) {};
		\node [style=none] (26) at (-1.75, -1) {};
		\node [style=none] (27) at (-1, -1) {};
		\node [style=none] (28) at (-1.25, -0.875) {\tiny $\dots$};
		\node [style=none] (29) at (1.5, 1.625) {\footnotesize$m$};
		\node [style=none] (30) at (0.75, 1.25) {};
		\node [style=none] (31) at (2, 1.25) {};
		\node [style=none] (32) at (1, 1) {};
		\node [style=none] (33) at (1.75, 1) {};
		\node [style=none] (34) at (1.5, 0.875) {\tiny $\dots$};
		\node [style=none] (35) at (-0.75, 0.5) {};
		\node [style=none] (36) at (-0.75, -0.5) {};
		\node [style=none] (37) at (0.75, -0.5) {};
		\node [style=none] (38) at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.50] (1.center) to (8.center);
		\draw [bend right=90, looseness=1.75] (2.center) to (10.center);
		\draw [style=brace] (23.center) to (22.center);
		\draw [bend left=90, looseness=1.25] (24.center) to (0.center);
		\draw [bend left=90] (25.center) to (3.center);
		\draw (24.center) to (26.center);
		\draw (25.center) to (27.center);
		\draw [style=brace] (30.center) to (31.center);
		\draw (32.center) to (8.center);
		\draw (33.center) to (10.center);
		\draw (35.center) to (38.center);
		\draw (38.center) to (37.center);
		\draw (37.center) to (36.center);
		\draw (36.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/automatic_differentiation/controlled_states/product_two.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=none] (2) at (-0.5, -0.25) {};
		\node [style=none] (4) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
		\draw (0) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/automatic_differentiation/definition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (15) at (-6.5, 0.25) {\small$\pi$};
		\node [style={x_dot}] (16) at (-6.5, -0.5) {\tiny$\frac{\pi}{2}$};
		\node [style={x_dot}] (19) at (-6, -0.5) {};
		\node [style={z_dot}] (20) at (-6, 0.25) {};
		\node [style={z_dot}] (21) at (-5.5, -0.25) {};
		\node [style=none] (23) at (-4.75, 0) {\small$\otimes n+m$};
		\node [style={x_dot}] (24) at (-4.75, 0.5) {\small$\pi$};
		\node [style={z_dot}] (25) at (-3.75, 0.5) {\small$\pi$};
		\node [style={z_dot}] (26) at (-2.75, 0.5) {\small$\pi$};
		\node [style=none] (27) at (-2.25, 0.5) {};
		\node [style=none] (28) at (-1.75, 0.5) {$\dots$};
		\node [style=none] (29) at (-1.5, 0.5) {};
		\node [style={z_dot}] (30) at (-0.75, 0.5) {\small$\pi$};
		\node [style={z_dot}] (31) at (0.25, 0.5) {\small$\pi$};
		\node [style={x_dot}] (33) at (-3.25, 0) {\small $\beta$};
		\node [style={x_dot}] (34) at (-0.25, 0) {\small $\beta$};
		\node [style=none] (35) at (-3.25, -0.5) {};
		\node [style=none] (36) at (-0.25, -0.5) {};
		\node [style={z_dot}] (48) at (2, 0.5) {\small$\pi$};
		\node [style={z_dot}] (49) at (3, 0.5) {\small$\pi$};
		\node [style=none] (50) at (3.5, 0.5) {};
		\node [style=none] (52) at (4.25, 0.5) {};
		\node [style={z_dot}] (53) at (5, 0.5) {\small$\pi$};
		\node [style={z_dot}] (54) at (6, 0.5) {\small$\pi$};
		\node [style={x_dot}] (55) at (6.5, 0.5) {};
		\node [style={x_dot}] (56) at (2.5, 0) {\small $-\beta$};
		\node [style={x_dot}] (57) at (5.5, 0) {\small $-\beta$};
		\node [style=none] (58) at (2.5, -0.5) {};
		\node [style=none] (59) at (5.5, -0.5) {};
		\node [style=none] (68) at (-4.25, 1) {};
		\node [style=none] (69) at (0.5, 1) {};
		\node [style=none] (70) at (-2, 1.5) {$n$};
		\node [style=none] (73) at (1.25, 1) {};
		\node [style=none] (74) at (6, 1) {};
		\node [style=none] (75) at (3.25, 1.5) {$m$};
		\node [style={z_dot}] (76) at (1, 0.5) {\small$\pi$};
		\node [style=none] (77) at (4, 0.5) {$\dots$};
		\node [style=none] (78) at (-5.75, 0.5) {\small$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (16);
		\draw (20) to (19);
		\draw [bend right=45] (20) to (19);
		\draw [bend left=45] (20) to (19);
		\draw [style=plus-edge] (25) to (24);
		\draw [style=plus-edge] (26) to (25);
		\draw [style=plus-edge, in=360, out=180] (30) to (29.center);
		\draw [style=plus-edge] (31) to (30);
		\draw (27.center) to (26);
		\draw (25) to (33);
		\draw (33) to (26);
		\draw (30) to (34);
		\draw (34) to (31);
		\draw (34) to (36.center);
		\draw (33) to (35.center);
		\draw [style=plus-edge] (49) to (48);
		\draw [style=plus-edge] (53) to (52.center);
		\draw [style=plus-edge] (54) to (53);
		\draw (50.center) to (49);
		\draw (54) to (55);
		\draw (48) to (56);
		\draw (53) to (57);
		\draw (57) to (54);
		\draw (57) to (59.center);
		\draw (56) to (58.center);
		\draw [style=brace] (68.center) to (69.center);
		\draw [style=brace] (73.center) to (74.center);
		\draw [style=plus-edge] (48) to (76);
		\draw (76) to (31);
		\draw (56) to (49);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/axioms/meta_rule/D0.tikz <==
\begin{tikzpicture}[scale=0.4]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.75) {};
		\node [style=none] (1) at (0.75, -0.75) {};
		\node [style=none] (2) at (-0.75, 0.75) {};
		\node [style=none] (3) at (-0.75, -0.75) {};
		\node [style=none] (4) at (0.5, -0.75) {};
		\node [style=none] (5) at (-0.5, -0.75) {};
		\node [style=none] (6) at (0.5, 0.75) {};
		\node [style=none] (7) at (-0.5, 0.75) {};
		\node [style=none] (8) at (0.5, 1.25) {};
		\node [style=none] (9) at (-0.5, 1.25) {};
		\node [style=none] (10) at (0.5, -1.25) {};
		\node [style=none] (11) at (-0.5, -1.25) {};
		\node [style=none] (14) at (0, 0) {\footnotesize $D_0$};
		\node [style=none] (15) at (0, -1) {\tiny $\ldots$};
		\node [style=none] (16) at (0, 1) {\tiny $\ldots$};
		\node [style=none] (17) at (-1.25, 1.25) {};
		\node [style=none] (18) at (-1.25, -1.25) {};
		\node [style=none] (19) at (1.25, -1.25) {};
		\node [style=none] (20) at (1.25, 1.25) {};
		\node [style=none] (21) at (-1, 2) {};
		\node [style=none] (22) at (1, 2) {};
		\node [style=none] (23) at (-1, -2) {};
		\node [style=none] (24) at (1, -2) {};
		\node [style=none] (25) at (-1, 1.25) {};
		\node [style=none] (26) at (1, 1.25) {};
		\node [style=none] (27) at (1, -1.25) {};
		\node [style=none] (28) at (-1, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (6.center) to (8.center);
		\draw (9.center) to (7.center);
		\draw (4.center) to (10.center);
		\draw (11.center) to (5.center);
		\draw (17.center) to (20.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (26.center);
		\draw (28.center) to (23.center);
		\draw (27.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/axioms/meta_rule/D1.tikz <==
\begin{tikzpicture}[scale=0.4]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.75) {};
		\node [style=none] (1) at (0.75, -0.75) {};
		\node [style=none] (2) at (-0.75, 0.75) {};
		\node [style=none] (3) at (-0.75, -0.75) {};
		\node [style=none] (4) at (0.5, -0.75) {};
		\node [style=none] (5) at (-0.5, -0.75) {};
		\node [style=none] (6) at (0.5, 0.75) {};
		\node [style=none] (7) at (-0.5, 0.75) {};
		\node [style=none] (8) at (0.5, 1.25) {};
		\node [style=none] (9) at (-0.5, 1.25) {};
		\node [style=none] (10) at (0.5, -1.25) {};
		\node [style=none] (11) at (-0.5, -1.25) {};
		\node [style=none] (14) at (0, 0) {\footnotesize $D_1$};
		\node [style=none] (15) at (0, -1) {\tiny $\ldots$};
		\node [style=none] (16) at (0, 1) {\tiny $\ldots$};
		\node [style=none] (17) at (-1.25, 1.25) {};
		\node [style=none] (18) at (-1.25, -1.25) {};
		\node [style=none] (19) at (1.25, -1.25) {};
		\node [style=none] (20) at (1.25, 1.25) {};
		\node [style=none] (21) at (-1, 2) {};
		\node [style=none] (22) at (1, 2) {};
		\node [style=none] (23) at (-1, -2) {};
		\node [style=none] (24) at (1, -2) {};
		\node [style=none] (25) at (-1, 1.25) {};
		\node [style=none] (26) at (1, 1.25) {};
		\node [style=none] (27) at (1, -1.25) {};
		\node [style=none] (28) at (-1, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (6.center) to (8.center);
		\draw (9.center) to (7.center);
		\draw (4.center) to (10.center);
		\draw (11.center) to (5.center);
		\draw (17.center) to (20.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (26.center);
		\draw (28.center) to (23.center);
		\draw (27.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/basis/minus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-0.5, 0.25) {};
		\node [style={z_dot}] (1) at (-0.5, -0.25) {};
		\node [style={z_dot}] (2) at (0, 0.25) {$\pi$};
		\node [style=none] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/basis/plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-0.5, 0.25) {};
		\node [style={z_dot}] (1) at (-0.5, -0.25) {};
		\node [style={z_dot}] (2) at (0, 0.25) {};
		\node [style=none] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/c-derivative/constant/composition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (1.55, 0.35) {};
		\node [style={big_diag}] (12) at (1.75, 0.5) {$C(B)$};
		\node [style=none] (22) at (1.9, -0.75) {};
		\node [style=none] (23) at (2.75, -0.75) {};
		\node [style=none] (25) at (2.35, -1) {$k$};
		\node [style=none] (29) at (-2.65, 0.1) {};
		\node [style=none] (30) at (-2.325, -0.15) {$\dots$};
		\node [style=none] (31) at (-2, 0.1) {};
		\node [style=none] (32) at (-2.65, -0.5) {};
		\node [style=none] (34) at (-2, -0.5) {};
		\node [style={big_diag}] (35) at (-1.75, 0.5) {$\Delta\left(D(\beta)\right)$};
		\node [style={z_dot}] (40) at (0, 1.25) {};
		\node [style=none] (43) at (-2.75, -0.75) {};
		\node [style=none] (44) at (-1.875, -0.75) {};
		\node [style=none] (47) at (-2.325, -1) {$n$};
		\node [style=none] (48) at (-1.75, 0.75) {};
		\node [style=none] (49) at (1.75, 0.75) {};
		\node [style=none] (68) at (-2.65, 0.25) {};
		\node [style=none] (69) at (-2, 0.25) {};
		\node [style=none] (72) at (0.85, 0.25) {};
		\node [style=none] (73) at (1.5, 0.25) {};
		\node [style=none] (92) at (-0.85, 0.35) {};
		\node [style=none] (94) at (2.65, 0.35) {};
		\node [style=none] (95) at (2.375, -0.15) {$\dots$};
		\node [style=none] (96) at (2, 0.35) {};
		\node [style=none] (97) at (2.65, -0.5) {};
		\node [style=none] (98) at (2, -0.5) {};
		\node [style=none] (113) at (2.65, 0.25) {};
		\node [style=none] (114) at (2, 0.25) {};
		\node [style=none] (115) at (-0.85, 0.25) {};
		\node [style={z_dot}] (119) at (-1, 2) {};
		\node [style={x_dot}] (120) at (-1, 1.5) {};
		\node [style=none] (121) at (-0.5, 2.25) {$\otimes 2m$};
		\node [style=none] (122) at (-1.5, 0.25) {};
		\node [style=none] (123) at (0, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=underbrace] (22.center) to (23.center);
		\draw (29.center) to (32.center);
		\draw [style=underbrace] (43.center) to (44.center);
		\draw [bend left=15, looseness=0.75] (48.center) to (40);
		\draw [bend left=15] (40) to (49.center);
		\draw (31.center) to (34.center);
		\draw (68.center) to (29.center);
		\draw (69.center) to (31.center);
		\draw (73.center) to (8.center);
		\draw (94.center) to (97.center);
		\draw (96.center) to (98.center);
		\draw (113.center) to (94.center);
		\draw (114.center) to (96.center);
		\draw (115.center) to (92.center);
		\draw [bend right=90, looseness=1.25] (92.center) to (8.center);
		\draw (119) to (120);
		\draw [bend right=45, looseness=1.25] (119) to (120);
		\draw [bend left=45, looseness=1.25] (119) to (120);
		\draw [bend right=90, looseness=1.25] (122.center) to (72.center);
		\draw (123.center) to (40);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/c-derivative/constant/tensor_product.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0.825, 0) {};
		\node [style=none] (8) at (1.55, 0) {};
		\node [style={big_diag}] (12) at (1.75, 0.25) {$C(A)$};
		\node [style=none] (22) at (1.9, -0.75) {};
		\node [style=none] (23) at (2.775, -0.75) {};
		\node [style=none] (25) at (1.075, -1.25) {$m$};
		\node [style=none] (29) at (-2.675, 0) {};
		\node [style=none] (30) at (-2.3, -0.5) {$\dots$};
		\node [style=none] (31) at (-2, 0) {};
		\node [style=none] (32) at (-2.675, -0.75) {};
		\node [style=none] (34) at (-2, -0.75) {};
		\node [style={big_diag}] (35) at (-1.75, 0.25) {$\Delta\left(D(\beta)\right)$};
		\node [style={z_dot}] (40) at (0, 1.25) {};
		\node [style=none] (43) at (-2.8, -0.75) {};
		\node [style=none] (44) at (-1.9, -0.75) {};
		\node [style=none] (47) at (2.425, -1.25) {$l$};
		\node [style=none] (48) at (-1.75, 0.5) {};
		\node [style=none] (49) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, -0.65) {};
		\node [style=none] (53) at (-1.75, -0.75) {};
		\node [style=none] (54) at (-0.75, -0.65) {};
		\node [style=none] (55) at (-0.75, -0.75) {};
		\node [style=none] (56) at (0.5, -0.65) {};
		\node [style=none] (57) at (0.5, -0.75) {};
		\node [style=none] (58) at (1.5, -0.65) {};
		\node [style=none] (59) at (1.5, -0.75) {};
		\node [style=none] (60) at (0.425, -0.75) {};
		\node [style=none] (61) at (1.575, -0.75) {};
		\node [style=none] (62) at (-1.25, -1.25) {$k$};
		\node [style=none] (63) at (-1.825, -0.75) {};
		\node [style=none] (64) at (-0.65, -0.75) {};
		\node [style=none] (65) at (-2.3, -1.25) {$n$};
		\node [style=none] (66) at (-1.25, -0.65) {$\dots$};
		\node [style=none] (67) at (1, -0.65) {$\dots$};
		\node [style=none] (68) at (-2.675, 0) {};
		\node [style=none] (69) at (-2, 0) {};
		\node [style=none] (72) at (0.825, 0) {};
		\node [style=none] (73) at (1.5, 0) {};
		\node [style=none] (92) at (-0.825, 0) {};
		\node [style=none] (93) at (-1.575, 0) {};
		\node [style=none] (94) at (2.675, 0) {};
		\node [style=none] (95) at (2.325, -0.5) {$\dots$};
		\node [style=none] (96) at (2, 0) {};
		\node [style=none] (97) at (2.675, -0.75) {};
		\node [style=none] (98) at (2, -0.75) {};
		\node [style=none] (99) at (1.5, -0.65) {};
		\node [style=none] (100) at (1.5, -0.75) {};
		\node [style=none] (101) at (0.5, -0.65) {};
		\node [style=none] (102) at (0.5, -0.75) {};
		\node [style=none] (104) at (-0.75, -0.75) {};
		\node [style=none] (106) at (-1.75, -0.75) {};
		\node [style=none] (107) at (1, -0.65) {$\dots$};
		\node [style=none] (108) at (-1.25, -0.65) {$\dots$};
		\node [style=none] (113) at (2.675, 0) {};
		\node [style=none] (114) at (2, 0) {};
		\node [style=none] (115) at (-0.825, 0) {};
		\node [style=none] (116) at (-1.5, 0) {};
		\node [style=none] (117) at (0, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=underbrace] (22.center) to (23.center);
		\draw (29.center) to (32.center);
		\draw [style=underbrace] (43.center) to (44.center);
		\draw [bend left=15] (48.center) to (40);
		\draw [bend left=15] (40) to (49.center);
		\draw (31.center) to (34.center);
		\draw (56.center) to (57.center);
		\draw (58.center) to (59.center);
		\draw [in=90, out=-165, looseness=0.25] (6.center) to (52.center);
		\draw (52.center) to (53.center);
		\draw [in=90, out=-150, looseness=0.25] (8.center) to (54.center);
		\draw (54.center) to (55.center);
		\draw [style=underbrace] (60.center) to (61.center);
		\draw [style=underbrace] (63.center) to (64.center);
		\draw (68.center) to (29.center);
		\draw (69.center) to (31.center);
		\draw (72.center) to (6.center);
		\draw (73.center) to (8.center);
		\draw (94.center) to (97.center);
		\draw (96.center) to (98.center);
		\draw [in=90, out=-15, looseness=0.25] (92.center) to (99.center);
		\draw [in=90, out=-30, looseness=0.25] (93.center) to (101.center);
		\draw (113.center) to (94.center);
		\draw (114.center) to (96.center);
		\draw (115.center) to (92.center);
		\draw (116.center) to (93.center);
		\draw (117.center) to (40);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/c-derivative/proof/partial_c/composition/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (3, 0.5) {};
		\node [style=none] (4) at (4.75, 0) {$\dots$};
		\node [style=none] (5) at (3.75, 0.5) {};
		\node [style=none] (6) at (1.75, 0) {};
		\node [style=none] (8) at (2.5, 0) {};
		\node [style=none] (9) at (-0.5, 0) {};
		\node [style=none] (10) at (0, 0.5) {$\dots$};
		\node [style=none] (11) at (0.5, 0) {};
		\node [style=none] (15) at (-0.5, 1.25) {};
		\node [style=none] (16) at (0.5, 1.25) {};
		\node [style=none] (20) at (-0.75, 1.25) {};
		\node [style=none] (22) at (3, -0.75) {};
		\node [style=none] (23) at (4.25, -0.75) {};
		\node [style={z_dot}] (29) at (-3.75, 0.5) {\small$\pi$};
		\node [style={x_dot}] (30) at (-3.75, 0) {\tiny$\frac{\pi}{2}$};
		\node [style={z_dot}] (31) at (-3.25, 0.5) {};
		\node [style={x_dot}] (32) at (-3.25, 0) {};
		\node [style=none] (37) at (3.75, -1.25) {$m$};
		\node [style=none] (56) at (6.25, -1.25) {$l$};
		\node [style=none] (59) at (0, 1.75) {$n$};
		\node [style=none] (60) at (5.75, 0.5) {};
		\node [style=none] (61) at (6.25, 0.25) {$\dots$};
		\node [style=none] (62) at (6.5, 0.5) {};
		\node [style=none] (68) at (5.75, -0.75) {};
		\node [style=none] (69) at (6.5, -0.75) {};
		\node [style=none] (74) at (5.5, -0.75) {};
		\node [style=none] (75) at (6.75, -0.75) {};
		\node [style={z_dot}] (76) at (-2.75, 0.5) {};
		\node [style={x_dot}] (77) at (-2.75, 0) {};
		\node [style=none] (78) at (-1.75, 0.75) {\small$\otimes n+k + 2m$};
		\node [style=none] (79) at (1.75, 0.5) {};
		\node [style=none] (80) at (2.5, 0.5) {};
		\node [style=none] (81) at (4.5, 0) {};
		\node [style=none] (82) at (5.25, 0) {};
		\node [style=none] (83) at (3, 0) {};
		\node [style=none] (85) at (3.75, 0) {};
		\node [style=none] (86) at (3, 0.5) {};
		\node [style=none] (87) at (3.75, 0.5) {};
		\node [style=none] (88) at (4.5, 0.5) {};
		\node [style=none] (89) at (5.25, 0.5) {};
		\node [style=none] (90) at (4.25, 1) {$T$};
		\node [style=none] (91) at (1.5, 1.5) {};
		\node [style=none] (92) at (1.5, 0.5) {};
		\node [style=none] (93) at (6.75, 0.5) {};
		\node [style=none] (94) at (6.75, 1.5) {};
		\node [style=none] (95) at (0.75, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90] (9.center) to (6.center);
		\draw [bend right=90] (11.center) to (8.center);
		\draw (9.center) to (15.center);
		\draw (11.center) to (16.center);
		\draw [style=brace] (23.center) to (22.center);
		\draw (29) to (30);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (31) to (32);
		\draw [bend left=45, looseness=1.25] (31) to (32);
		\draw (68.center) to (60.center);
		\draw (69.center) to (62.center);
		\draw [style=brace] (75.center) to (74.center);
		\draw (76) to (77);
		\draw [bend right=45, looseness=1.25] (76) to (77);
		\draw [bend left=45, looseness=1.25] (76) to (77);
		\draw (79.center) to (6.center);
		\draw (80.center) to (8.center);
		\draw [bend right=90] (83.center) to (81.center);
		\draw [bend right=90] (85.center) to (82.center);
		\draw (83.center) to (86.center);
		\draw (85.center) to (87.center);
		\draw (88.center) to (81.center);
		\draw (89.center) to (82.center);
		\draw (91.center) to (92.center);
		\draw (92.center) to (93.center);
		\draw (94.center) to (93.center);
		\draw (91.center) to (94.center);
		\draw [style=brace] (20.center) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/c-derivative/proof/partial_c/composition/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-0.5, 0) {};
		\node [style=none] (4) at (0, -0.25) {$\dots$};
		\node [style=none] (5) at (0.25, 0) {};
		\node [style=none] (6) at (-1.5, 0) {};
		\node [style=none] (8) at (-1, 0) {};
		\node [style=none] (9) at (-3, -0.5) {};
		\node [style=none] (10) at (-2.5, -0.5) {$\dots$};
		\node [style=none] (11) at (-2.25, -0.5) {};
		\node [style=none] (13) at (-0.5, -0.75) {};
		\node [style=none] (14) at (0.25, -0.75) {};
		\node [style=none] (15) at (-3, 0) {};
		\node [style=none] (16) at (-2.25, 0) {};
		\node [style=none] (20) at (-3.25, 0.25) {};
		\node [style=none] (21) at (-2, 0.25) {};
		\node [style={z_dot}] (26) at (-2.75, 1.25) {};
		\node [style={x_dot}] (27) at (-2.75, 0.75) {};
		\node [style=none] (28) at (-2.25, 1.5) {\small$\otimes n+m$};
		\node [style={z_dot}] (29) at (-4.25, 0.5) {\small$\pi$};
		\node [style={x_dot}] (30) at (-4.25, 0) {\tiny$\frac{\pi}{2}$};
		\node [style={z_dot}] (31) at (-3.75, 0.5) {};
		\node [style={x_dot}] (32) at (-3.75, 0) {};
		\node [style=none] (37) at (2.5, -1.5) {$l$};
		\node [style=none] (45) at (-2.5, 0.5) {$n$};
		\node [style=none] (60) at (2, -0.25) {};
		\node [style=none] (61) at (2.5, -0.5) {$\dots$};
		\node [style=none] (62) at (2.75, -0.25) {};
		\node [style=none] (63) at (1, -0.25) {};
		\node [style=none] (64) at (1.5, -0.25) {};
		\node [style=none] (65) at (-0.5, -0.75) {};
		\node [style=none] (67) at (0.25, -0.75) {};
		\node [style=none] (68) at (2, -1) {};
		\node [style=none] (69) at (2.75, -1) {};
		\node [style=none] (70) at (-0.5, -0.25) {};
		\node [style=none] (71) at (0.25, -0.25) {};
		\node [style=none] (74) at (1.75, -1.25) {};
		\node [style=none] (75) at (3, -1.25) {};
		\node [style={z_dot}] (76) at (2.5, 1) {};
		\node [style={x_dot}] (77) at (2.5, 0.5) {};
		\node [style=none] (78) at (3, 1.25) {\small$\otimes m+l$};
		\node [style={big_diag}] (79) at (-0.75, 0.25) {$\Delta(D_1)$};
		\node [style={big_diag}] (80) at (1.75, 0) {$C(D_2)$};
		\node [style=none] (81) at (-0.75, 0.5) {};
		\node [style={x_dot}] (82) at (-0.75, 1) {$\pi$};
		\node [style={z_dot}] (83) at (-1.25, 1.25) {};
		\node [style={x_dot}] (84) at (-1.25, 0.75) {};
		\node [style=none] (85) at (1.75, 0.25) {};
		\node [style={x_dot}] (86) at (1.75, 0.75) {$\pi$};
		\node [style={z_dot}] (87) at (1.25, 1) {};
		\node [style={x_dot}] (88) at (1.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (3.center);
		\draw (14.center) to (5.center);
		\draw [bend right=75, looseness=1.25] (9.center) to (6.center);
		\draw [bend right=75, looseness=1.50] (11.center) to (8.center);
		\draw (9.center) to (15.center);
		\draw (11.center) to (16.center);
		\draw [style=underbrace] (21.center) to (20.center);
		\draw (26) to (27);
		\draw [bend right=45, looseness=1.25] (26) to (27);
		\draw [bend left=45, looseness=1.25] (26) to (27);
		\draw (29) to (30);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (31) to (32);
		\draw [bend left=45, looseness=1.25] (31) to (32);
		\draw (68.center) to (60.center);
		\draw (69.center) to (62.center);
		\draw [bend right=75, looseness=1.25] (65.center) to (63.center);
		\draw [bend right=75, looseness=1.50] (67.center) to (64.center);
		\draw (65.center) to (70.center);
		\draw (67.center) to (71.center);
		\draw [style=brace] (75.center) to (74.center);
		\draw (76) to (77);
		\draw [bend right=45, looseness=1.25] (76) to (77);
		\draw [bend left=45, looseness=1.25] (76) to (77);
		\draw (83) to (84);
		\draw [bend right=45, looseness=1.25] (83) to (84);
		\draw [bend left=45, looseness=1.25] (83) to (84);
		\draw (82) to (81.center);
		\draw (87) to (88);
		\draw [bend right=45, looseness=1.25] (87) to (88);
		\draw [bend left=45, looseness=1.25] (87) to (88);
		\draw (86) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/c-derivative/proof/partial_c/composition/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-0.5, 0) {};
		\node [style=none] (4) at (0, -0.25) {$\dots$};
		\node [style=none] (5) at (0.25, 0) {};
		\node [style=none] (6) at (-1.5, 0) {};
		\node [style=none] (8) at (-1, 0) {};
		\node [style=none] (9) at (-3, -0.5) {};
		\node [style=none] (10) at (-2.5, -0.5) {$\dots$};
		\node [style=none] (11) at (-2.25, -0.5) {};
		\node [style=none] (13) at (-0.5, -0.75) {};
		\node [style=none] (14) at (0.25, -0.75) {};
		\node [style=none] (15) at (-3, 0) {};
		\node [style=none] (16) at (-2.25, 0) {};
		\node [style=none] (20) at (-3.25, 0.25) {};
		\node [style=none] (21) at (-2, 0.25) {};
		\node [style={z_dot}] (26) at (-2.75, 1.25) {};
		\node [style={x_dot}] (27) at (-2.75, 0.75) {};
		\node [style=none] (28) at (-2.25, 1.5) {\small$\otimes n+m$};
		\node [style={z_dot}] (29) at (-4.25, 0.5) {\small$\pi$};
		\node [style={x_dot}] (30) at (-4.25, 0) {\tiny$\frac{\pi}{2}$};
		\node [style={z_dot}] (31) at (-3.75, 0.5) {};
		\node [style={x_dot}] (32) at (-3.75, 0) {};
		\node [style=none] (37) at (2.5, -1.5) {$l$};
		\node [style=none] (45) at (-2.5, 0.5) {$n$};
		\node [style=none] (60) at (2, -0.25) {};
		\node [style=none] (61) at (2.5, -0.5) {$\dots$};
		\node [style=none] (62) at (2.75, -0.25) {};
		\node [style=none] (63) at (1, -0.25) {};
		\node [style=none] (64) at (1.5, -0.25) {};
		\node [style=none] (65) at (-0.5, -0.75) {};
		\node [style=none] (67) at (0.25, -0.75) {};
		\node [style=none] (68) at (2, -1) {};
		\node [style=none] (69) at (2.75, -1) {};
		\node [style=none] (70) at (-0.5, -0.25) {};
		\node [style=none] (71) at (0.25, -0.25) {};
		\node [style=none] (74) at (1.75, -1.25) {};
		\node [style=none] (75) at (3, -1.25) {};
		\node [style={z_dot}] (76) at (2.5, 1) {};
		\node [style={x_dot}] (77) at (2.5, 0.5) {};
		\node [style=none] (78) at (3, 1.25) {\small$\otimes m+l$};
		\node [style={big_diag}] (79) at (-0.75, 0.25) {$C(D_1)$};
		\node [style={big_diag}] (80) at (1.75, 0) {$\Delta(D_2)$};
		\node [style=none] (81) at (-0.75, 0.5) {};
		\node [style={x_dot}] (82) at (-0.75, 1) {$\pi$};
		\node [style={z_dot}] (83) at (-1.25, 1.25) {};
		\node [style={x_dot}] (84) at (-1.25, 0.75) {};
		\node [style=none] (85) at (1.75, 0.25) {};
		\node [style={x_dot}] (86) at (1.75, 0.75) {$\pi$};
		\node [style={z_dot}] (87) at (1.25, 1) {};
		\node [style={x_dot}] (88) at (1.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (3.center);
		\draw (14.center) to (5.center);
		\draw [bend right=75, looseness=1.25] (9.center) to (6.center);
		\draw [bend right=75, looseness=1.50] (11.center) to (8.center);
		\draw (9.center) to (15.center);
		\draw (11.center) to (16.center);
		\draw [style=underbrace] (21.center) to (20.center);
		\draw (26) to (27);
		\draw [bend right=45, looseness=1.25] (26) to (27);
		\draw [bend left=45, looseness=1.25] (26) to (27);
		\draw (29) to (30);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (31) to (32);
		\draw [bend left=45, looseness=1.25] (31) to (32);
		\draw (68.center) to (60.center);
		\draw (69.center) to (62.center);
		\draw [bend right=75, looseness=1.25] (65.center) to (63.center);
		\draw [bend right=75, looseness=1.50] (67.center) to (64.center);
		\draw (65.center) to (70.center);
		\draw (67.center) to (71.center);
		\draw [style=brace] (75.center) to (74.center);
		\draw (76) to (77);
		\draw [bend right=45, looseness=1.25] (76) to (77);
		\draw [bend left=45, looseness=1.25] (76) to (77);
		\draw (83) to (84);
		\draw [bend right=45, looseness=1.25] (83) to (84);
		\draw [bend left=45, looseness=1.25] (83) to (84);
		\draw (82) to (81.center);
		\draw (87) to (88);
		\draw [bend right=45, looseness=1.25] (87) to (88);
		\draw [bend left=45, looseness=1.25] (87) to (88);
		\draw (86) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/choi_isomorphism/matrix.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0.5) {};
		\node [style=none] (1) at (-0.75, -0.5) {};
		\node [style=none] (2) at (0.75, -0.5) {};
		\node [style=none] (3) at (0.75, 0.5) {};
		\node [style=none] (4) at (0, 0) {$D$};
		\node [style=none] (5) at (-0.5, 1) {};
		\node [style=none] (7) at (0.5, 1) {};
		\node [style=none] (8) at (-0.5, -1) {};
		\node [style=none] (10) at (0.5, -1) {};
		\node [style=none] (13) at (0, 1.125) {\tiny $\dots$};
		\node [style=none] (16) at (0, -1.125) {\tiny $\dots$};
		\node [style=none] (18) at (0, 1.875) {\footnotesize$n$};
		\node [style=none] (19) at (0, -1.875) {\footnotesize$m$};
		\node [style=none] (20) at (-0.75, 1.25) {};
		\node [style=none] (21) at (0.75, 1.25) {};
		\node [style=none] (22) at (-0.75, -1.25) {};
		\node [style=none] (23) at (0.75, -1.25) {};
		\node [style=none] (24) at (-0.5, 0.5) {};
		\node [style=none] (25) at (0.5, 0.5) {};
		\node [style=none] (26) at (-0.5, -0.5) {};
		\node [style=none] (27) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (1.center);
		\draw (1.center) to (0.center);
		\draw [style=brace] (20.center) to (21.center);
		\draw [style=brace] (23.center) to (22.center);
		\draw (5.center) to (24.center);
		\draw (7.center) to (25.center);
		\draw (27.center) to (10.center);
		\draw (26.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/choi_isomorphism/vector.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
		\node [style=none] (4) at (0, 0) {$D$};
		\node [style=none] (8) at (-0.5, -1) {};
		\node [style=none] (10) at (0.5, -1) {};
		\node [style=none] (16) at (0, -0.875) {\tiny $\dots$};
		\node [style=none] (19) at (-0.75, -1.625) {\footnotesize$n+m$};
		\node [style=none] (22) at (-2.25, -1.25) {};
		\node [style=none] (23) at (0.75, -1.25) {};
		\node [style=none] (24) at (-2, 0.5) {};
		\node [style=none] (25) at (-1, 0.5) {};
		\node [style=none] (26) at (-2, -1) {};
		\node [style=none] (27) at (-1, -1) {};
		\node [style=none] (28) at (-1.5, -0.875) {\tiny $\dots$};
		\node [style=none] (29) at (-0.75, 0.5) {};
		\node [style=none] (30) at (-0.75, -0.5) {};
		\node [style=none] (31) at (0.75, -0.5) {};
		\node [style=none] (32) at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (8.center);
		\draw (2.center) to (10.center);
		\draw [style=brace] (23.center) to (22.center);
		\draw [bend left=90] (24.center) to (0.center);
		\draw [bend left=90] (25.center) to (3.center);
		\draw (24.center) to (26.center);
		\draw (25.center) to (27.center);
		\draw (29.center) to (32.center);
		\draw (32.center) to (31.center);
		\draw (29.center) to (30.center);
		\draw (30.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/controlizer/proof/zero/cap/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (1) at (0.25, 0) {};
		\node [style=none] (2) at (-0.25, -0.5) {};
		\node [style=none] (4) at (0.25, -0.5) {};
		\node [style={z_dot}] (5) at (-0.25, 0.5) {};
		\node [style={x_dot}] (6) at (-0.25, 1) {};
		\node [style={x_dot}] (7) at (0.25, 1) {};
		\node [style={z_dot}] (8) at (0.25, 0.5) {};
		\node [style=none] (9) at (0, 1.25) {$\otimes 2$};
		\node [style=none] (10) at (0.5, 1.25) {$\otimes 2$};
		\node [style={z_dot}] (11) at (-0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (5);
		\draw (7) to (8);
		\draw [bend right=45] (7) to (8);
		\draw [bend left=45] (7) to (8);
		\draw (11) to (2.center);
		\draw (1) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/controlizer/proof/zero/tree_rdot/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.5, -0.75) {};
		\node [style=none] (3) at (0, -0.75) {};
		\node [style=none] (4) at (0.5, -0.75) {};
		\node [style={z_dot}] (5) at (-0.5, 0.25) {};
		\node [style={x_dot}] (7) at (0, 0.75) {};
		\node [style={z_dot}] (8) at (0, 0.25) {};
		\node [style={x_dot}] (9) at (0.5, 0.75) {};
		\node [style={z_dot}] (10) at (0.5, 0.25) {};
		\node [style=none] (11) at (0.25, 1) {$\otimes 3$};
		\node [style={z_dot}] (12) at (-0.5, -0.25) {};
		\node [style={z_dot}] (13) at (0, -0.25) {};
		\node [style={z_dot}] (14) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8);
		\draw [bend right=45] (7) to (8);
		\draw [bend left=45] (7) to (8);
		\draw (9) to (10);
		\draw (12) to (2.center);
		\draw (13) to (3.center);
		\draw (14) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/generators/hadamard-s.tikz <==
\begin{tikzpicture}[scale=0.9]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style={h_box}] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/h_example/result.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.25, -0.75) {};
		\node [style={z_dot}] (1) at (4.5, -1.25) {};
		\node [style=none] (6) at (-4, -0.75) {};
		\node [style=none] (7) at (5.5, -0.75) {};
		\node [style=none] (8) at (-4, -1.25) {};
		\node [style=none] (9) at (5.5, -1.25) {};
		\node [style={h_box}] (14) at (4.5, -0.25) {};
		\node [style={h_box}] (15) at (-1.25, -0.25) {};
		\node [style={x_dot}] (17) at (-4, 1) {\small$\pi$};
		\node [style={z_dot}] (18) at (-1.75, 1) {\small$\pi$};
		\node [style={z_dot}] (19) at (-0.75, 1) {\small$\pi$};
		\node [style={z_dot}] (23) at (2.25, 1) {\small$\pi$};
		\node [style={z_dot}] (24) at (3.25, 1) {\small$\pi$};
		\node [style={x_dot}] (25) at (-1.25, 0.25) {};
		\node [style={x_dot}] (26) at (2.75, 0.25) {};
		\node [style=none] (32) at (3.25, 1) {};
		\node [style={z_dot}] (33) at (4, 1) {\small$\pi$};
		\node [style={z_dot}] (34) at (5, 1) {\small$\pi$};
		\node [style={x_dot}] (35) at (5.5, 1) {};
		\node [style={x_dot}] (37) at (4.5, 0.25) {};
		\node [style={z_dot}] (51) at (-4, 0) {};
		\node [style={h_box}] (56) at (1, -0.25) {};
		\node [style={z_dot}] (57) at (0.5, 1) {\small$\pi$};
		\node [style={z_dot}] (58) at (1.5, 1) {\small$\pi$};
		\node [style={x_dot}] (59) at (1, 0.25) {};
		\node [style=none] (60) at (1.5, 1) {};
		\node [style={z_dot}] (61) at (-0.25, 1) {\small$\pi$};
		\node [style=none] (63) at (-3.25, 1) {};
		\node [style=none] (64) at (-2.5, 1) {};
		\node [style=none] (66) at (-2.5, 1) {};
		\node [style={z_dot}] (67) at (2.25, -0.75) {};
		\node [style={z_dot}] (68) at (2.25, -1.25) {};
		\node [style={x_dot}] (69) at (1.5, -1) {};
		\node [style={h_box}] (70) at (2.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (0);
		\draw (15) to (0);
		\draw (14) to (1);
		\draw (1) to (9.center);
		\draw [style=plus-edge] (19) to (18);
		\draw [style=plus-edge] (24) to (23);
		\draw (18) to (25);
		\draw (25) to (19);
		\draw (23) to (26);
		\draw (26) to (24);
		\draw [style=plus-edge] (33) to (32.center);
		\draw [style=plus-edge] (34) to (33);
		\draw (34) to (35);
		\draw (33) to (37);
		\draw (37) to (34);
		\draw (25) to (15);
		\draw (37) to (14);
		\draw [style=plus-edge] (58) to (57);
		\draw (57) to (59);
		\draw (59) to (58);
		\draw (59) to (56);
		\draw [style=plus-edge] (64.center) to (63.center);
		\draw [style=plus-edge] (18) to (66.center);
		\draw [style=plus-edge] (63.center) to (17);
		\draw [style=plus-edge] (57) to (61);
		\draw (61) to (19);
		\draw [style=plus-edge] (23) to (60.center);
		\draw (0) to (67);
		\draw (8.center) to (68);
		\draw (69) to (67);
		\draw (69) to (68);
		\draw (56) to (69);
		\draw (67) to (7.center);
		\draw (68) to (1);
		\draw (26) to (70);
		\draw (70) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/h_example/result_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.25, -0.75) {};
		\node [style={z_dot}] (1) at (4.5, -1.25) {};
		\node [style=none] (6) at (-4, -0.75) {};
		\node [style=none] (7) at (5.5, -0.75) {};
		\node [style=none] (8) at (-4, -1.25) {};
		\node [style=none] (9) at (5.5, -1.25) {};
		\node [style={h_box}] (13) at (2.75, -0.25) {};
		\node [style={h_box}] (14) at (4.5, -0.25) {};
		\node [style={h_box}] (15) at (-1.25, -0.25) {};
		\node [style={x_dot}] (17) at (-4, 1) {\small$\pi$};
		\node [style={z_dot}] (18) at (-1.75, 1) {\small$\pi$};
		\node [style={z_dot}] (19) at (-0.75, 1) {\small$\pi$};
		\node [style={z_dot}] (23) at (2.25, 1) {\small$\pi$};
		\node [style={z_dot}] (24) at (3.25, 1) {\small$\pi$};
		\node [style={x_dot}] (25) at (-1.25, 0.25) {};
		\node [style={x_dot}] (26) at (2.75, 0.25) {};
		\node [style=none] (32) at (3.25, 1) {};
		\node [style={z_dot}] (33) at (4, 1) {\small$\pi$};
		\node [style={z_dot}] (34) at (5, 1) {\small$\pi$};
		\node [style={x_dot}] (35) at (5.5, 1) {};
		\node [style={x_dot}] (37) at (4.5, 0.25) {};
		\node [style={z_dot}] (47) at (-5.25, 0.25) {\small$\pi$};
		\node [style={x_dot}] (48) at (-5.25, -0.5) {\tiny$\frac{\pi}{2}$};
		\node [style={x_dot}] (49) at (-4.5, -0.5) {};
		\node [style={z_dot}] (50) at (-4.5, 0.25) {};
		\node [style={z_dot}] (51) at (-4, -0.25) {};
		\node [style=none] (52) at (-4.25, 0.5) {\small$\otimes 3$};
		\node [style=none] (53) at (-3.75, 0) {\small$\otimes 2$};
		\node [style={h_box}] (56) at (1, -0.25) {};
		\node [style={z_dot}] (57) at (0.5, 1) {\small$\pi$};
		\node [style={z_dot}] (58) at (1.5, 1) {\small$\pi$};
		\node [style={x_dot}] (59) at (1, 0.25) {};
		\node [style=none] (60) at (1.5, 1) {};
		\node [style={z_dot}] (61) at (-0.25, 1) {\small$\pi$};
		\node [style=none] (63) at (-3.25, 1) {};
		\node [style=none] (64) at (-2.5, 1) {};
		\node [style=none] (66) at (-2.5, 1) {};
		\node [style={z_dot}] (67) at (2.5, -0.75) {};
		\node [style={z_dot}] (68) at (2.5, -1.25) {};
		\node [style={x_dot}] (69) at (1.75, -1) {};
		\node [style={z_dot}] (70) at (-6.5, 0.25) {\small$\pi$};
		\node [style={x_dot}] (71) at (-6.5, -0.5) {\tiny$-\frac{\pi}{2}$};
		\node [style={x_dot}] (72) at (-5.75, -0.5) {};
		\node [style={z_dot}] (73) at (-5.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (0);
		\draw (15) to (0);
		\draw (14) to (1);
		\draw (1) to (9.center);
		\draw [style=plus-edge] (19) to (18);
		\draw [style=plus-edge] (24) to (23);
		\draw (18) to (25);
		\draw (25) to (19);
		\draw (23) to (26);
		\draw (26) to (24);
		\draw [style=plus-edge] (33) to (32.center);
		\draw [style=plus-edge] (34) to (33);
		\draw (34) to (35);
		\draw (33) to (37);
		\draw (37) to (34);
		\draw (25) to (15);
		\draw (26) to (13);
		\draw (37) to (14);
		\draw (47) to (48);
		\draw (50) to (49);
		\draw [bend right=45] (50) to (49);
		\draw [bend left=45] (50) to (49);
		\draw [style=plus-edge] (58) to (57);
		\draw (57) to (59);
		\draw (59) to (58);
		\draw (59) to (56);
		\draw [style=plus-edge] (64.center) to (63.center);
		\draw [style=plus-edge] (18) to (66.center);
		\draw [style=plus-edge] (63.center) to (17);
		\draw [style=plus-edge] (57) to (61);
		\draw (61) to (19);
		\draw [style=plus-edge] (23) to (60.center);
		\draw (0) to (67);
		\draw (8.center) to (68);
		\draw (69) to (67);
		\draw (69) to (68);
		\draw (56) to (69);
		\draw (70) to (71);
		\draw (73) to (72);
		\draw [bend right=45] (73) to (72);
		\draw [bend left=45] (73) to (72);
		\draw (67) to (7.center);
		\draw (68) to (1);
		\draw (69) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/h_example/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.25, 0.5) {\small$\beta$};
		\node [style={z_dot}] (1) at (-1.25, -0.5) {\small$-\beta$};
		\node [style={z_dot}] (2) at (-0.25, 0.5) {};
		\node [style={z_dot}] (3) at (-0.25, -0.5) {};
		\node [style={z_dot}] (4) at (1, 0) {\small$-2\beta$};
		\node [style={x_dot}] (5) at (0.25, 0) {};
		\node [style=none] (6) at (-1.75, 0.5) {};
		\node [style=none] (7) at (1.25, 0.5) {};
		\node [style=none] (8) at (-1.75, -0.5) {};
		\node [style=none] (9) at (1.25, -0.5) {};
		\node [style={x_dot}] (10) at (-2.25, 0.5) {$\beta$};
		\node [style={z_dot}] (11) at (-2.25, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (0);
		\draw (8.center) to (1);
		\draw (1) to (3);
		\draw (3) to (5);
		\draw (3) to (9.center);
		\draw (2) to (5);
		\draw (5) to (4);
		\draw (0) to (2);
		\draw (2) to (7.center);
		\draw (10) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/h_example/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1, -0.25) {};
		\node [style={z_dot}] (1) at (1.75, -0.75) {};
		\node [style={z_dot}] (2) at (1, -0.25) {};
		\node [style={z_dot}] (3) at (1, -0.75) {};
		\node [style={x_dot}] (5) at (0.25, -0.5) {};
		\node [style=none] (6) at (-1.5, -0.25) {};
		\node [style=none] (7) at (2.5, -0.25) {};
		\node [style=none] (8) at (-1.5, -0.75) {};
		\node [style=none] (9) at (2.5, -0.75) {};
		\node [style={x_dot}] (10) at (-1, 0.75) {\small$\beta$};
		\node [style={x_dot}] (11) at (1.75, 0.75) {\small$-\beta$};
		\node [style={x_dot}] (12) at (-0.25, 0.75) {\small$-\beta$};
		\node [style={h_box}] (13) at (-0.25, 0.25) {};
		\node [style={h_box}] (14) at (1.75, 0.25) {};
		\node [style={h_box}] (15) at (-1, 0.25) {};
		\node [style={x_dot}] (18) at (-2, 0.75) {$\beta$};
		\node [style={z_dot}] (19) at (-2, -0.25) {$\pi$};
		\node [style={x_dot}] (23) at (0.75, 0.75) {\small$-\beta$};
		\node [style={h_box}] (24) at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (0);
		\draw (3) to (5);
		\draw (2) to (5);
		\draw (0) to (2);
		\draw (10) to (15);
		\draw (15) to (0);
		\draw (11) to (14);
		\draw (14) to (1);
		\draw (12) to (13);
		\draw (13) to (5);
		\draw (8.center) to (3);
		\draw (1) to (9.center);
		\draw (18) to (19);
		\draw (23) to (24);
		\draw (24) to (5);
		\draw (2) to (7.center);
		\draw (3) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/h_example/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.25, -0.75) {};
		\node [style={z_dot}] (1) at (4.5, -1.25) {};
		\node [style=none] (6) at (-4.25, -0.75) {};
		\node [style=none] (7) at (5.5, -0.75) {};
		\node [style=none] (8) at (-4.25, -1.25) {};
		\node [style=none] (9) at (5.5, -1.25) {};
		\node [style={h_box}] (13) at (2.75, -0.25) {};
		\node [style={h_box}] (14) at (4.5, -0.25) {};
		\node [style={h_box}] (15) at (-1.25, -0.25) {};
		\node [style={x_dot}] (17) at (-4.25, 1) {\small$\pi$};
		\node [style={z_dot}] (18) at (-1.75, 1) {\small$\pi$};
		\node [style={z_dot}] (19) at (-0.75, 1) {\small$\pi$};
		\node [style={z_dot}] (23) at (2.25, 1) {\small$\pi$};
		\node [style={z_dot}] (24) at (3.25, 1) {\small$\pi$};
		\node [style={x_dot}] (25) at (-1.25, 0.25) {\small $\beta$};
		\node [style={x_dot}] (26) at (2.75, 0.25) {\small $-\beta$};
		\node [style=none] (32) at (3.25, 1) {};
		\node [style={z_dot}] (33) at (4, 1) {\small$\pi$};
		\node [style={z_dot}] (34) at (5, 1) {\small$\pi$};
		\node [style={x_dot}] (35) at (5.5, 1) {};
		\node [style={x_dot}] (37) at (4.5, 0.25) {\small $-\beta$};
		\node [style={z_dot}] (47) at (-6.75, 0.5) {\small$\pi$};
		\node [style={x_dot}] (48) at (-6.75, -0.5) {\tiny$\frac{\pi}{2}$};
		\node [style={x_dot}] (49) at (-6, -0.5) {};
		\node [style={z_dot}] (50) at (-6, 0.5) {};
		\node [style={z_dot}] (51) at (-5.25, 0) {};
		\node [style=none] (52) at (-5.5, 0.75) {\small$\otimes 3$};
		\node [style=none] (53) at (-5, 0.25) {\small$\otimes 2$};
		\node [style={z_dot}] (55) at (-3, -0.25) {$\pi$};
		\node [style={h_box}] (56) at (1, -0.25) {};
		\node [style={z_dot}] (57) at (0.5, 1) {\small$\pi$};
		\node [style={z_dot}] (58) at (1.5, 1) {\small$\pi$};
		\node [style={x_dot}] (59) at (1, 0.25) {\small $-\beta$};
		\node [style=none] (60) at (1.5, 1) {};
		\node [style={z_dot}] (61) at (-0.25, 1) {\small$\pi$};
		\node [style={z_dot}] (63) at (-3.5, 1) {\small$\pi$};
		\node [style={z_dot}] (64) at (-2.5, 1) {\small$\pi$};
		\node [style={x_dot}] (65) at (-3, 0.25) {\small $\beta$};
		\node [style=none] (66) at (-2.5, 1) {};
		\node [style={z_dot}] (67) at (2.5, -0.75) {};
		\node [style={z_dot}] (68) at (2.5, -1.25) {};
		\node [style={x_dot}] (69) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (0);
		\draw (15) to (0);
		\draw (14) to (1);
		\draw (1) to (9.center);
		\draw [style=plus-edge] (19) to (18);
		\draw [style=plus-edge] (24) to (23);
		\draw (18) to (25);
		\draw (25) to (19);
		\draw (23) to (26);
		\draw (26) to (24);
		\draw [style=plus-edge] (33) to (32.center);
		\draw [style=plus-edge] (34) to (33);
		\draw (34) to (35);
		\draw (33) to (37);
		\draw (37) to (34);
		\draw (25) to (15);
		\draw (26) to (13);
		\draw (37) to (14);
		\draw (47) to (48);
		\draw (50) to (49);
		\draw [bend right=45] (50) to (49);
		\draw [bend left=45] (50) to (49);
		\draw [style=plus-edge] (58) to (57);
		\draw (57) to (59);
		\draw (59) to (58);
		\draw (59) to (56);
		\draw [style=plus-edge] (64) to (63);
		\draw (63) to (65);
		\draw (65) to (64);
		\draw [style=plus-edge] (18) to (66.center);
		\draw [style=plus-edge] (63) to (17);
		\draw (65) to (55);
		\draw [style=plus-edge] (57) to (61);
		\draw (61) to (19);
		\draw [style=plus-edge] (23) to (60.center);
		\draw (0) to (67);
		\draw (8.center) to (68);
		\draw (69) to (67);
		\draw (69) to (68);
		\draw (56) to (69);
		\draw (67) to (7.center);
		\draw (68) to (1);
		\draw (69) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/hamiltonian_circuit/e_ibz.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0) {\tiny$2 h_i \gamma$};
		\node [style=none] (1) at (-0.75, 0) {};
		\node [style=none] (2) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/hamiltonian_circuit/phase_gadget.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0.75) {};
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (-1.5, -1) {};
		\node [style={z_dot}] (3) at (-0.5, 0.75) {};
		\node [style={z_dot}] (4) at (-0.5, 0) {};
		\node [style={z_dot}] (5) at (-0.5, -1) {};
		\node [style={z_dot}] (6) at (1.5, 1.5) {$\gamma$};
		\node [style={x_dot}] (7) at (0.75, 1.5) {};
		\node [style=none] (8) at (1.5, 0.75) {};
		\node [style=none] (9) at (1.5, 0) {};
		\node [style=none] (10) at (1.5, -1) {};
		\node [style=none] (11) at (0.25, -0.5) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (3) to (7);
		\draw (7) to (6);
		\draw (4) to (7);
		\draw (7) to (5);
		\draw (3) to (8.center);
		\draw (1.center) to (9.center);
		\draw (2.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/hamiltonian_circuit/phase_scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (1) at (0, -0.25) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/hamiltonian_circuit/zz_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.75, 0.5) {$\pi$};
		\node [style={x_dot}] (1) at (-1.75, -0.25) {$\gamma$};
		\node [style={z_dot}] (2) at (-0.5, 0.5) {};
		\node [style={x_dot}] (3) at (-0.5, -0.25) {};
		\node [style=none] (4) at (-1.25, 0.5) {};
		\node [style=none] (5) at (-1.25, -0.25) {};
		\node [style=none] (6) at (1.75, 0.5) {};
		\node [style=none] (7) at (1.75, -0.25) {};
		\node [style={z_dot}] (8) at (0.25, -0.25) {\tiny$-2\gamma$};
		\node [style={z_dot}] (9) at (1, 0.5) {};
		\node [style={x_dot}] (10) at (1, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (4.center) to (2);
		\draw (2) to (9);
		\draw (9) to (6.center);
		\draw (5.center) to (3);
		\draw (3) to (8);
		\draw (8) to (10);
		\draw (10) to (7.center);
		\draw (2) to (3);
		\draw (9) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/hamiltonian_circuit/zz_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.5, 0.75) {$\pi$};
		\node [style={x_dot}] (1) at (-1.5, -0.25) {$\gamma$};
		\node [style={x_dot}] (3) at (-0.5, -0.25) {};
		\node [style=none] (4) at (-1, 1) {};
		\node [style=none] (5) at (-1, -0.25) {};
		\node [style=none] (6) at (1, 1) {};
		\node [style=none] (7) at (1, -0.25) {};
		\node [style={z_dot}] (8) at (0, -0.5) {};
		\node [style={z_dot}] (9) at (0, 1) {};
		\node [style={x_dot}] (10) at (0.5, -0.25) {};
		\node [style={z_dot}] (11) at (0, 0.25) {};
		\node [style={z_dot}] (12) at (0, -1.25) {\tiny$-2\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (9) to (6.center);
		\draw (5.center) to (3);
		\draw (3) to (8);
		\draw (8) to (10);
		\draw (10) to (7.center);
		\draw (4.center) to (9);
		\draw (9) to (11);
		\draw (11) to (3);
		\draw (11) to (10);
		\draw (8) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/hamiltonian_circuit/zz_3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1, 0.75) {$\pi$};
		\node [style={x_dot}] (1) at (-1, -0.5) {$ \gamma$};
		\node [style=none] (4) at (-0.5, 1) {};
		\node [style=none] (5) at (-0.5, -0.5) {};
		\node [style=none] (6) at (1, 1) {};
		\node [style={z_dot}] (8) at (0, -0.5) {};
		\node [style={z_dot}] (9) at (0, 1) {};
		\node [style={x_dot}] (10) at (0.75, 0.25) {};
		\node [style={z_dot}] (11) at (0, 1) {};
		\node [style={z_dot}] (12) at (1.5, 0.25) {\tiny$-2\gamma$};
		\node [style=none] (13) at (1, -0.5) {};
		\node [style={z_dot}] (14) at (-1.75, 0.75) {};
		\node [style={x_dot}] (15) at (-1.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (9) to (6.center);
		\draw (8) to (10);
		\draw (4.center) to (9);
		\draw (9) to (11);
		\draw (11) to (10);
		\draw (5.center) to (8);
		\draw (8) to (13.center);
		\draw (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw (10) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/identity/green.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/identity/none.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/identity/none_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
		\node [style=none] (2) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/identity/one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0.5, 0) {$\pi$};
		\node [style={x_dot}] (1) at (-0.25, 0) {$\pi$};
		\node [style=none] (2) at (1, 0) {};
		\node [style=none] (3) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/identity/red.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/identity/zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0.5, 0) {};
		\node [style={x_dot}] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (1, 0) {};
		\node [style=none] (3) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/Delta/red_one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-0.75, 1.5) {};
		\node [style={z_dot}] (1) at (0.75, 2) {$\pi$};
		\node [style={z_dot}] (2) at (0.75, 1) {$\pi$};
		\node [style={h_box}] (7) at (0.25, 1.75) {};
		\node [style={h_box}] (8) at (0.25, 1.25) {};
		\node [style=none] (9) at (0, 2.75) {};
		\node [style={x_dot}] (10) at (0.75, 2.75) {$\pi$};
		\node [style=none] (11) at (0.75, 0.75) {};
		\node [style=none] (12) at (0, -3) {};
		\node [style={z_dot}] (13) at (0, -2) {};
		\node [style={z_dot}] (14) at (0.75, -1.5) {$\pi$};
		\node [style={z_dot}] (15) at (0.75, -2.5) {$\pi$};
		\node [style={h_box}] (20) at (0.25, -1.75) {};
		\node [style={h_box}] (21) at (0.25, -2.25) {};
		\node [style=none] (22) at (-0.75, 2.75) {};
		\node [style={x_dot}] (24) at (0.75, -3) {};
		\node [style=none] (25) at (-0.75, -3) {};
		\node [style=none] (26) at (0.75, 0.5) {$\vdots$};
		\node [style=none] (28) at (0.75, -0.5) {$\vdots$};
		\node [style=none] (29) at (0.75, -0.25) {};
		\node [style=none] (30) at (0.75, 0.25) {};
		\node [style={z_dot}] (31) at (0.75, 0) {$\pi$};
		\node [style=none] (34) at (0.75, -0.75) {};
		\node [style={z_dot}] (35) at (-1.75, 2) {};
		\node [style={x_dot}] (36) at (-1.75, 1.5) {};
		\node [style=none] (37) at (-1.5, 2.25) {$\otimes 2$};
		\node [style={z_dot}] (38) at (-1.75, 2.75) {};
		\node [style=none] (39) at (-0.75, 3) {\small$\otimes n+m-1$};
		\node [style=none] (40) at (-0.5, 0) {$\dots$};
		\node [style={h_box}] (41) at (-0.75, 2.25) {};
		\node [style={h_box}] (42) at (-0.75, -2.5) {};
		\node [style={h_box}] (43) at (0, 2.25) {};
		\node [style={h_box}] (44) at (0, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (2) to (1);
		\draw (0) to (7);
		\draw (7) to (1);
		\draw (0) to (8);
		\draw (8) to (2);
		\draw [style=plus-edge] (15) to (14);
		\draw (13) to (20);
		\draw (20) to (14);
		\draw (13) to (21);
		\draw (21) to (15);
		\draw (30.center) to (31);
		\draw (31) to (29.center);
		\draw (35) to (36);
		\draw [bend right=45, looseness=1.25] (35) to (36);
		\draw [bend left=45, looseness=1.25] (35) to (36);
		\draw (11.center) to (2);
		\draw [style=plus-edge] (14) to (34.center);
		\draw (15) to (24);
		\draw [style=plus-edge] (1) to (10);
		\draw (9.center) to (43);
		\draw (44) to (12.center);
		\draw (22.center) to (41);
		\draw (42) to (25.center);
		\draw (41) to (0);
		\draw (0) to (42);
		\draw (43) to (13);
		\draw (13) to (44);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/Delta/red_two.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-0.75, 1.5) {};
		\node [style={z_dot}] (1) at (0.75, 2) {$\pi$};
		\node [style={z_dot}] (2) at (0.75, 1) {$\pi$};
		\node [style=none] (9) at (0, 2.75) {};
		\node [style={x_dot}] (10) at (0.75, 2.75) {$\pi$};
		\node [style=none] (11) at (0.75, 0.75) {};
		\node [style=none] (12) at (0, -3) {};
		\node [style={x_dot}] (13) at (0, -2) {};
		\node [style={z_dot}] (14) at (0.75, -1.5) {$\pi$};
		\node [style={z_dot}] (15) at (0.75, -2.5) {$\pi$};
		\node [style=none] (22) at (-0.75, 2.75) {};
		\node [style={x_dot}] (24) at (0.75, -3) {};
		\node [style=none] (25) at (-0.75, -3) {};
		\node [style=none] (26) at (0.75, 0.5) {$\vdots$};
		\node [style=none] (28) at (0.75, -0.5) {$\vdots$};
		\node [style=none] (29) at (0.75, -0.25) {};
		\node [style=none] (30) at (0.75, 0.25) {};
		\node [style={z_dot}] (31) at (0.75, 0) {$\pi$};
		\node [style=none] (34) at (0.75, -0.75) {};
		\node [style={z_dot}] (35) at (-1.75, 2) {};
		\node [style={x_dot}] (36) at (-1.75, 1.5) {};
		\node [style=none] (37) at (-1.5, 2.25) {$\otimes 2$};
		\node [style={z_dot}] (38) at (-1.75, 2.75) {};
		\node [style=none] (39) at (-0.75, 3) {\small$\otimes n+m-1$};
		\node [style=none] (40) at (-0.5, 0) {$\dots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (2) to (1);
		\draw [style=plus-edge] (15) to (14);
		\draw (30.center) to (31);
		\draw (31) to (29.center);
		\draw (35) to (36);
		\draw [bend right=45, looseness=1.25] (35) to (36);
		\draw [bend left=45, looseness=1.25] (35) to (36);
		\draw (11.center) to (2);
		\draw [style=plus-edge] (14) to (34.center);
		\draw (15) to (24);
		\draw [style=plus-edge] (1) to (10);
		\draw (0) to (1);
		\draw (0) to (2);
		\draw (13) to (14);
		\draw (13) to (15);
		\draw (22.center) to (0);
		\draw (0) to (25.center);
		\draw (9.center) to (13);
		\draw (13) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/c_triangle_definition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=diag] (0) at (0.5, 0) {$\Lambda$};
		\node [style={z_dot}] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (-0.25, 0.5) {};
		\node [style=none] (3) at (-0.25, -0.5) {};
		\node [style=none] (4) at (0.5, 0.5) {};
		\node [style=none] (5) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0);
		\draw (4.center) to (0);
		\draw (0) to (5.center);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/red.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-1.5, 0.25) {$\beta$};
		\node [style={x_dot}] (1) at (-0.5, 0.25) {$\beta$};
		\node [style=none] (2) at (-1.5, -0.25) {};
		\node [style=none] (3) at (-0.5, -0.25) {};
		\node [style=none] (4) at (-1, 0) {$\dots$};
		\node [style={x_dot}] (5) at (0.25, 0.25) {$-\beta$};
		\node [style={x_dot}] (6) at (1.25, 0.25) {$-\beta$};
		\node [style=none] (7) at (0.25, -0.25) {};
		\node [style=none] (8) at (1.25, -0.25) {};
		\node [style=none] (9) at (0.75, 0) {$\dots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (1) to (3.center);
		\draw (5) to (7.center);
		\draw (6) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/red/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.5, 0.5) {$\beta$};
		\node [style={z_dot}] (1) at (-0.5, 0.5) {$\beta$};
		\node [style={h_box}] (2) at (-1.5, 0) {};
		\node [style={h_box}] (3) at (-0.5, 0) {};
		\node [style=none] (4) at (-1, 0.25) {$\dots$};
		\node [style={z_dot}] (5) at (0.25, 0.5) {$-\beta$};
		\node [style={z_dot}] (6) at (1.25, 0.5) {$-\beta$};
		\node [style={h_box}] (7) at (0.25, 0) {};
		\node [style={h_box}] (8) at (1.25, 0) {};
		\node [style=none] (9) at (0.75, 0.25) {$\dots$};
		\node [style=none] (10) at (-1.5, -0.25) {};
		\node [style=none] (11) at (-0.5, -0.25) {};
		\node [style=none] (12) at (0.25, -0.25) {};
		\node [style=none] (13) at (1.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (1) to (3);
		\draw (5) to (7);
		\draw (6) to (8);
		\draw (2) to (10.center);
		\draw (3) to (11.center);
		\draw (7) to (12.center);
		\draw (8) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/red/s2_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.5, 0.25) {$\beta$};
		\node [style={z_dot}] (1) at (-0.5, 0.25) {$\beta$};
		\node [style=none] (2) at (-1.5, -0.25) {};
		\node [style=none] (3) at (-0.5, -0.25) {};
		\node [style=none] (4) at (-1, 0) {$\dots$};
		\node [style={z_dot}] (5) at (0.25, 0.25) {$-\beta$};
		\node [style={z_dot}] (6) at (1.25, 0.25) {$-\beta$};
		\node [style=none] (7) at (0.25, -0.25) {};
		\node [style=none] (8) at (1.25, -0.25) {};
		\node [style=none] (9) at (0.75, 0) {$\dots$};
		\node [style=none] (10) at (-1.5, -0.25) {};
		\node [style=none] (11) at (-0.5, -0.25) {};
		\node [style=none] (12) at (0.25, -0.25) {};
		\node [style=none] (13) at (1.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (1) to (3.center);
		\draw (5) to (7.center);
		\draw (6) to (8.center);
		\draw (2.center) to (10.center);
		\draw (3.center) to (11.center);
		\draw (7.center) to (12.center);
		\draw (8.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/red/s2_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.25) {};
		\node [style=none] (1) at (0.5, 0.25) {};
		\node [style={h_box}] (2) at (-0.5, 0) {};
		\node [style={h_box}] (3) at (0.5, 0) {};
		\node [style=none] (4) at (0, 0) {$\dots$};
		\node [style=none] (10) at (-0.5, -0.25) {};
		\node [style=none] (11) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (1.center) to (3);
		\draw (2) to (10.center);
		\draw (3) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/red/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1.5, 1) {$\beta$};
		\node [style={z_dot}] (1) at (-0.5, 1) {$\beta$};
		\node [style=none] (2) at (-1.5, 0.5) {};
		\node [style=none] (3) at (-0.5, 0.5) {};
		\node [style=none] (4) at (-1, 0.75) {$\dots$};
		\node [style={z_dot}] (5) at (0.5, 1) {$-\beta$};
		\node [style={z_dot}] (6) at (1.5, 1) {$-\beta$};
		\node [style=none] (7) at (0.5, 0.5) {};
		\node [style=none] (8) at (1.5, 0.5) {};
		\node [style=none] (9) at (1, 0.75) {$\dots$};
		\node [style=none] (10) at (-1.5, 0.5) {};
		\node [style=none] (11) at (-0.5, 0.5) {};
		\node [style=none] (12) at (0.5, 0.5) {};
		\node [style=none] (13) at (1.5, 0.5) {};
		\node [style=none] (14) at (-2, 0.5) {};
		\node [style=none] (15) at (1.75, 0.5) {};
		\node [style=none] (16) at (0, 0) {$D_\lambda$};
		\node [style=none] (17) at (-2, -0.5) {};
		\node [style=none] (18) at (1.75, -0.5) {};
		\node [style=none] (19) at (-1.5, -0.5) {};
		\node [style=none] (20) at (1.25, -0.5) {};
		\node [style=none] (21) at (-1.5, -1) {};
		\node [style=none] (22) at (1.25, -1) {};
		\node [style=none] (23) at (0, -0.75) {$\dots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (1) to (3.center);
		\draw (5) to (7.center);
		\draw (6) to (8.center);
		\draw (2.center) to (10.center);
		\draw (3.center) to (11.center);
		\draw (7.center) to (12.center);
		\draw (8.center) to (13.center);
		\draw (14.center) to (15.center);
		\draw (15.center) to (18.center);
		\draw (14.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (19.center) to (21.center);
		\draw (20.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/red/s4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-1.5, 1.25) {$\beta$};
		\node [style={x_dot}] (1) at (-0.5, 1.25) {$\beta$};
		\node [style={h_box}] (2) at (-1.5, 0.75) {};
		\node [style={h_box}] (3) at (-0.5, 0.75) {};
		\node [style=none] (4) at (-1, 1) {$\dots$};
		\node [style={x_dot}] (5) at (0.25, 1.25) {$-\beta$};
		\node [style={x_dot}] (6) at (1.25, 1.25) {$-\beta$};
		\node [style={h_box}] (7) at (0.25, 0.75) {};
		\node [style={h_box}] (8) at (1.25, 0.75) {};
		\node [style=none] (9) at (0.75, 1) {$\dots$};
		\node [style={h_box}] (10) at (-1.5, 0.75) {};
		\node [style={h_box}] (11) at (-0.5, 0.75) {};
		\node [style={h_box}] (12) at (0.25, 0.75) {};
		\node [style={h_box}] (13) at (1.25, 0.75) {};
		\node [style=none] (14) at (-2, 0.5) {};
		\node [style=none] (15) at (1.75, 0.5) {};
		\node [style=none] (16) at (0, 0) {$D_\lambda$};
		\node [style=none] (17) at (-2, -0.5) {};
		\node [style=none] (18) at (1.75, -0.5) {};
		\node [style=none] (19) at (-1.5, -0.5) {};
		\node [style=none] (20) at (1.25, -0.5) {};
		\node [style=none] (24) at (-1.5, 0.5) {};
		\node [style=none] (25) at (-0.5, 0.5) {};
		\node [style=none] (26) at (0.25, 0.5) {};
		\node [style=none] (27) at (1.25, 0.5) {};
		\node [style=none] (28) at (-1.5, 0.5) {};
		\node [style=none] (29) at (-0.5, 0.5) {};
		\node [style=none] (30) at (0.25, 0.5) {};
		\node [style=none] (31) at (1.25, 0.5) {};
		\node [style={h_box}] (32) at (-1.5, -0.75) {};
		\node [style={h_box}] (33) at (1.25, -0.75) {};
		\node [style=none] (34) at (-1.5, -1) {};
		\node [style=none] (35) at (1.25, -1) {};
		\node [style=none] (36) at (0, -0.75) {$\dots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (1) to (3);
		\draw (5) to (7);
		\draw (6) to (8);
		\draw (2) to (10);
		\draw (3) to (11);
		\draw (7) to (12);
		\draw (8) to (13);
		\draw (14.center) to (15.center);
		\draw (15.center) to (18.center);
		\draw (14.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (24.center) to (28.center);
		\draw (25.center) to (29.center);
		\draw (26.center) to (30.center);
		\draw (27.center) to (31.center);
		\draw (10) to (28.center);
		\draw (11) to (29.center);
		\draw (12) to (30.center);
		\draw (13) to (31.center);
		\draw (32) to (34.center);
		\draw (33) to (35.center);
		\draw (19.center) to (32);
		\draw (20.center) to (33);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_one/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-0.25, 0) {};
		\node [style={z_dot}] (1) at (0.75, 0.5) {$\pi$};
		\node [style={z_dot}] (2) at (0.75, -0.5) {$\pi$};
		\node [style={z_dot}] (3) at (0.75, 1.5) {};
		\node [style={z_dot}] (4) at (0.75, -1) {};
		\node [style={z_dot}] (5) at (1.75, 1.5) {};
		\node [style={z_dot}] (6) at (1.75, -1) {};
		\node [style={h_box}] (7) at (0.25, 0.25) {};
		\node [style={h_box}] (8) at (0.25, -0.25) {};
		\node [style={x_dot}] (9) at (-0.25, 1) {$\pi$};
		\node [style=none] (10) at (0.75, 2) {};
		\node [style=none] (11) at (0.75, -1.5) {};
		\node [style=none] (12) at (-0.25, -1.5) {};
		\node [style={z_dot}] (14) at (-1, 1.25) {};
		\node [style={x_dot}] (15) at (-1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (3) to (5);
		\draw [style=plus-edge] (1) to (3);
		\draw [style=plus-edge] (2) to (1);
		\draw [style=plus-edge] (6) to (4);
		\draw (10.center) to (3);
		\draw (2) to (4);
		\draw (4) to (11.center);
		\draw (9) to (0);
		\draw (0) to (12.center);
		\draw (0) to (7);
		\draw (7) to (1);
		\draw (0) to (8);
		\draw (8) to (2);
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_one/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (1) at (0.5, 0.25) {};
		\node [style={z_dot}] (2) at (0.5, -0.75) {};
		\node [style={z_dot}] (3) at (0.5, 1.25) {};
		\node [style={z_dot}] (4) at (0.5, -1.25) {};
		\node [style={z_dot}] (5) at (1.5, 1.25) {};
		\node [style={z_dot}] (6) at (1.5, -1.25) {};
		\node [style={x_dot}] (9) at (-0.25, 0.5) {$\pi$};
		\node [style=none] (10) at (0.5, 1.75) {};
		\node [style=none] (11) at (0.5, -1.75) {};
		\node [style=none] (12) at (-0.25, -1.5) {};
		\node [style={z_dot}] (14) at (-1, 0.5) {};
		\node [style={x_dot}] (15) at (-1, -0.25) {};
		\node [style=none] (16) at (-0.75, 0.75) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (3) to (5);
		\draw [style=plus-edge] (1) to (3);
		\draw [style=plus-edge] (2) to (1);
		\draw [style=plus-edge] (6) to (4);
		\draw (10.center) to (3);
		\draw (2) to (4);
		\draw (4) to (11.center);
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_one/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (3) at (0.5, 0.75) {};
		\node [style={z_dot}] (4) at (0.5, 0.25) {};
		\node [style={z_dot}] (5) at (1.5, 0.75) {};
		\node [style={z_dot}] (6) at (1.5, 0.25) {};
		\node [style={x_dot}] (9) at (0, 0.25) {$\pi$};
		\node [style=none] (10) at (0.5, 1.25) {};
		\node [style=none] (11) at (0.5, -0.5) {};
		\node [style=none] (12) at (0, -0.5) {};
		\node [style={z_dot}] (14) at (-0.75, 0.25) {};
		\node [style={x_dot}] (15) at (-0.75, -0.5) {};
		\node [style=none] (16) at (-0.5, 0.5) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (3) to (5);
		\draw [style=plus-edge] (6) to (4);
		\draw (10.center) to (3);
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
		\draw [style=plus-edge] (11.center) to (4);
		\draw (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_one/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (6) at (0.75, 0.25) {};
		\node [style={x_dot}] (9) at (-0.25, 0.25) {$\pi$};
		\node [style=none] (10) at (0.25, 0.25) {};
		\node [style=none] (11) at (0.25, -0.5) {};
		\node [style=none] (12) at (-0.25, -0.5) {};
		\node [style={z_dot}] (14) at (-1, 0.25) {};
		\node [style={x_dot}] (15) at (-1, -0.5) {};
		\node [style=none] (16) at (-0.75, 0.5) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
		\draw [style=plus-edge] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_one/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (9) at (0, 0.25) {$\pi$};
		\node [style=none] (10) at (0.5, 0.25) {};
		\node [style=none] (11) at (0.5, -0.5) {};
		\node [style=none] (12) at (0, -0.5) {};
		\node [style={z_dot}] (14) at (-0.5, 0.25) {};
		\node [style={x_dot}] (15) at (-0.5, -0.5) {};
		\node [style=none] (16) at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
		\draw [style=plus-edge] (11.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_zero/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-0.5, 0) {};
		\node [style={z_dot}] (1) at (0.5, 0.5) {$\pi$};
		\node [style={z_dot}] (2) at (0.5, -0.5) {$\pi$};
		\node [style={z_dot}] (3) at (0.5, 1.5) {};
		\node [style={z_dot}] (4) at (0.5, -1) {};
		\node [style={z_dot}] (5) at (1.5, 1.5) {};
		\node [style={z_dot}] (6) at (1.5, -1) {};
		\node [style={h_box}] (7) at (0, 0.25) {};
		\node [style={h_box}] (8) at (0, -0.25) {};
		\node [style={x_dot}] (9) at (-0.5, 1.25) {};
		\node [style=none] (10) at (0.5, 2) {};
		\node [style=none] (11) at (0.5, -1.5) {};
		\node [style=none] (12) at (-0.5, -1.5) {};
		\node [style={z_dot}] (14) at (-1, 1.25) {};
		\node [style={x_dot}] (15) at (-1, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (3) to (5);
		\draw [style=plus-edge] (1) to (3);
		\draw [style=plus-edge] (2) to (1);
		\draw [style=plus-edge] (6) to (4);
		\draw (10.center) to (3);
		\draw (2) to (4);
		\draw (4) to (11.center);
		\draw (9) to (0);
		\draw (0) to (12.center);
		\draw (0) to (7);
		\draw (7) to (1);
		\draw (0) to (8);
		\draw (8) to (2);
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_zero/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (1) at (0.25, 0.5) {$\pi$};
		\node [style={z_dot}] (2) at (0.25, -0.5) {$\pi$};
		\node [style={z_dot}] (3) at (0.25, 1.5) {};
		\node [style={z_dot}] (4) at (0.25, -1) {};
		\node [style={z_dot}] (5) at (1.25, 1.5) {};
		\node [style={z_dot}] (6) at (1.25, -1) {};
		\node [style={x_dot}] (9) at (-0.25, 0.5) {};
		\node [style=none] (10) at (0.25, 2) {};
		\node [style=none] (11) at (0.25, -1.5) {};
		\node [style=none] (12) at (-0.25, -1.5) {};
		\node [style={z_dot}] (14) at (-1, 0.5) {};
		\node [style={x_dot}] (15) at (-1, 0) {};
		\node [style=none] (16) at (-0.75, 0.75) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (3) to (5);
		\draw [style=plus-edge] (1) to (3);
		\draw [style=plus-edge] (2) to (1);
		\draw [style=plus-edge] (6) to (4);
		\draw (10.center) to (3);
		\draw (2) to (4);
		\draw (4) to (11.center);
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_zero/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (3) at (0.25, 0.5) {};
		\node [style={z_dot}] (4) at (0.25, -0.25) {};
		\node [style={z_dot}] (5) at (1.25, 0.5) {};
		\node [style={z_dot}] (6) at (1.25, -0.25) {};
		\node [style={x_dot}] (9) at (-0.25, 0.25) {};
		\node [style=none] (10) at (0.25, 1) {};
		\node [style=none] (11) at (0.25, -0.75) {};
		\node [style=none] (12) at (-0.25, -0.75) {};
		\node [style={z_dot}] (14) at (-1, 0.25) {};
		\node [style={x_dot}] (15) at (-1, -0.25) {};
		\node [style=none] (16) at (-0.75, 0.5) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (3) to (5);
		\draw [style=plus-edge] (6) to (4);
		\draw (10.center) to (3);
		\draw (4) to (11.center);
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
		\draw (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_zero/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (6) at (0.75, 0.25) {};
		\node [style={x_dot}] (9) at (-0.25, 0.5) {};
		\node [style=none] (10) at (0.25, 0.5) {};
		\node [style=none] (11) at (0.25, -0.5) {};
		\node [style=none] (12) at (-0.25, -0.5) {};
		\node [style={z_dot}] (14) at (-0.75, 0.5) {};
		\node [style={x_dot}] (15) at (-0.75, 0) {};
		\node [style=none] (16) at (-0.5, 0.75) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
		\draw (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/intuition/triangle_zero/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (9) at (-0.25, 0.5) {};
		\node [style=none] (10) at (0.25, 0.5) {};
		\node [style=none] (11) at (0.25, -0.5) {};
		\node [style=none] (12) at (-0.25, -0.5) {};
		\node [style={z_dot}] (14) at (-1, 0.5) {};
		\node [style={x_dot}] (15) at (-1, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15);
		\draw [bend right, looseness=1.25] (14) to (15);
		\draw [bend left, looseness=1.25] (14) to (15);
		\draw (9) to (12.center);
		\draw (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/blue_circle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -1.5) {\small$i=[3, \dots, n]$};
		\node [style=none] (1) at (-0.75, -1.25) {};
		\node [style=none] (2) at (-0.75, -1.75) {};
		\node [style=none] (3) at (1.5, -1.75) {};
		\node [style=none] (4) at (1.5, -1.25) {};
		\node [style=none] (5) at (2.25, 0.5) {};
		\node [style=none] (6) at (-1.5, -0.5) {};
		\node [style=none] (7) at (2.25, -0.5) {};
		\node [style=none] (8) at (-1.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={blue_edge}] (1.center) to (4.center);
		\draw [style={blue_edge}] (4.center) to (3.center);
		\draw [style={blue_edge}] (1.center) to (2.center);
		\draw [style={blue_edge}] (2.center) to (3.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (6.center) to (7.center);
		\draw [style={blue_edge}, bend left=60] (6.center) to (8.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (5.center) to (8.center);
		\draw [style={blue_edge}, bend left=60] (5.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/blue_circle/notation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1.25) {\small$i\in[1, \dots, s]$};
		\node [style=none] (1) at (-1.25, -1) {};
		\node [style=none] (2) at (-1.25, -1.5) {};
		\node [style=none] (3) at (1, -1.5) {};
		\node [style=none] (4) at (1, -1) {};
		\node [style=none] (5) at (1.25, 0.5) {};
		\node [style=none] (6) at (-1.25, -0.5) {};
		\node [style=none] (7) at (1.25, -0.5) {};
		\node [style=none] (8) at (-1.25, 0.5) {};
		\node [style=none] (9) at (-0.5, 0.5) {};
		\node [style=none] (10) at (-0.5, -0.5) {};
		\node [style=none] (11) at (0.5, -0.5) {};
		\node [style=none] (12) at (0.5, 0.5) {};
		\node [style=none] (13) at (0, 0) {$D_i$};
		\node [style=none] (14) at (-0.25, 0.5) {};
		\node [style=none] (15) at (0.25, 0.5) {};
		\node [style=none] (16) at (-0.5, 1.25) {};
		\node [style=none] (17) at (-0.5, 2.25) {};
		\node [style=none] (18) at (0.5, 2.25) {};
		\node [style=none] (19) at (0.5, 1.25) {};
		\node [style=none] (20) at (0, 1.75) {$\bm{D}$};
		\node [style=none] (21) at (-0.25, 1.25) {};
		\node [style=none] (22) at (0.25, 1.25) {};
		\node [style=none] (23) at (0, 1) {$\dots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={blue_edge}] (1.center) to (4.center);
		\draw [style={blue_edge}] (4.center) to (3.center);
		\draw [style={blue_edge}] (1.center) to (2.center);
		\draw [style={blue_edge}] (2.center) to (3.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (6.center) to (7.center);
		\draw [style={blue_edge}, bend left=60] (6.center) to (8.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (5.center) to (8.center);
		\draw [style={blue_edge}, bend left=60] (5.center) to (7.center);
		\draw (9.center) to (10.center);
		\draw (10.center) to (11.center);
		\draw (12.center) to (11.center);
		\draw (9.center) to (12.center);
		\draw (16.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (19.center) to (18.center);
		\draw (16.center) to (19.center);
		\draw (21.center) to (14.center);
		\draw (22.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/blue_circle/semantics.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1.5) {\small$i\in[1, \dots, s]$};
		\node [style=none] (9) at (-2.75, 0.25) {};
		\node [style=none] (10) at (-2.75, -0.75) {};
		\node [style=none] (11) at (-1.25, -0.75) {};
		\node [style=none] (12) at (-1.25, 0.25) {};
		\node [style=none] (13) at (-2, -0.25) {$D_{1}$};
		\node [style=none] (14) at (-2.5, 0.25) {};
		\node [style=none] (15) at (-1.5, 0.25) {};
		\node [style=none] (16) at (-0.75, 1.25) {};
		\node [style=none] (17) at (-0.75, 2.25) {};
		\node [style=none] (18) at (0.75, 2.25) {};
		\node [style=none] (19) at (0.75, 1.25) {};
		\node [style=none] (20) at (0.25, 1.75) {$\bm{D}$};
		\node [style=none] (21) at (-0.5, 1.25) {};
		\node [style=none] (22) at (0.5, 1.25) {};
		\node [style=none] (23) at (-1, 0.75) {$\dots$};
		\node [style=none] (24) at (1.25, 0.25) {};
		\node [style=none] (25) at (1.25, -0.75) {};
		\node [style=none] (26) at (2.75, -0.75) {};
		\node [style=none] (27) at (2.75, 0.25) {};
		\node [style=none] (28) at (2, -0.25) {$D_{s}$};
		\node [style=none] (29) at (1.5, 0.25) {};
		\node [style=none] (30) at (2.5, 0.25) {};
		\node [style=none] (31) at (0, -0.25) {$\dots$};
		\node [style=none] (32) at (1, 0.75) {$\dots$};
		\node [style=none] (33) at (-3, -1) {};
		\node [style=none] (34) at (3, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (10.center);
		\draw (10.center) to (11.center);
		\draw (12.center) to (11.center);
		\draw (9.center) to (12.center);
		\draw (16.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (19.center) to (18.center);
		\draw (16.center) to (19.center);
		\draw (21.center) to (14.center);
		\draw (22.center) to (15.center);
		\draw (24.center) to (25.center);
		\draw (25.center) to (26.center);
		\draw (27.center) to (26.center);
		\draw (24.center) to (27.center);
		\draw (21.center) to (29.center);
		\draw (22.center) to (30.center);
		\draw [style=brace] (34.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/cancel_edges/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-2.5, 0.75) {};
		\node [style={z_dot}] (1) at (-2.5, -1) {};
		\node [style={x_dot}] (2) at (-1.75, 0) {};
		\node [style={z_dot}] (3) at (-0.75, 0) {$\gamma_{i, j}$};
		\node [style=none] (4) at (0, 0.75) {};
		\node [style=none] (5) at (0, -1) {};
		\node [style={x_dot}] (6) at (-1, 0.75) {$\beta$};
		\node [style={x_dot}] (7) at (-1, -1) {$\beta$};
		\node [style={x_dot}] (8) at (1.25, 0.75) {$-\beta$};
		\node [style={x_dot}] (9) at (1.25, -1) {$-\beta$};
		\node [style={z_dot}] (10) at (2.75, 0.75) {};
		\node [style={z_dot}] (11) at (2.75, -1) {};
		\node [style={z_dot}] (12) at (0.75, 0) {$-\gamma_{i, j}$};
		\node [style={x_dot}] (13) at (1.75, 0) {};
		\node [style=none] (14) at (3.5, 0.75) {};
		\node [style=none] (15) at (3.5, -1) {};
		\node [style=none] (16) at (-3.25, 0.75) {};
		\node [style=none] (17) at (-3.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (0) to (2);
		\draw (2) to (3);
		\draw (1) to (7);
		\draw [in=180, out=0] (7) to (5.center);
		\draw (0) to (6);
		\draw (6) to (4.center);
		\draw (10) to (8);
		\draw (8) to (4.center);
		\draw (5.center) to (9);
		\draw (9) to (11);
		\draw (10) to (13);
		\draw (13) to (11);
		\draw (12) to (13);
		\draw (16.center) to (0);
		\draw (17.center) to (1);
		\draw (11) to (15.center);
		\draw (10) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/cancel_edges/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 1.25) {};
		\node [style={z_dot}] (1) at (0, -1.25) {};
		\node [style={x_dot}] (2) at (-1, 0) {};
		\node [style={z_dot}] (3) at (-2, 0) {$\gamma_{i, j}$};
		\node [style={z_dot}] (10) at (0, 0.5) {};
		\node [style={z_dot}] (11) at (0, -0.5) {};
		\node [style={z_dot}] (12) at (2, 0) {$-\gamma_{i, j}$};
		\node [style={x_dot}] (13) at (1, 0) {};
		\node [style=none] (14) at (2, 1.25) {};
		\node [style=none] (15) at (2, -1.25) {};
		\node [style=none] (16) at (-2, 1.25) {};
		\node [style=none] (17) at (-2, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw (10) to (13);
		\draw (13) to (11);
		\draw (12) to (13);
		\draw (16.center) to (0);
		\draw (17.center) to (1);
		\draw (2) to (10);
		\draw (2) to (11);
		\draw (11) to (1);
		\draw (0) to (10);
		\draw (0) to (14.center);
		\draw (1) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/cancel_edges/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14) at (0.25, 0.25) {};
		\node [style=none] (15) at (0.25, -0.5) {};
		\node [style=none] (16) at (-0.5, 0.25) {};
		\node [style=none] (17) at (-0.5, -0.5) {};
		\node [style={z_dot}] (18) at (-1.5, 0.25) {};
		\node [style={x_dot}] (19) at (-1.5, -0.5) {};
		\node [style=none] (20) at (-1, 0.5) {\small $\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (14.center);
		\draw (17.center) to (15.center);
		\draw [bend left, looseness=1.25] (18) to (19);
		\draw [bend right, looseness=1.25] (18) to (19);
		\draw (18) to (19);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/first/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0.5) {$2\beta$};
		\node [style=none] (1) at (-0.75, -0.25) {};
		\node [style=none] (2) at (0.75, -0.25) {};
		\node [style={x_dot}] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (1.center) to (3);
		\draw (3) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/first/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0.5) {$2\beta$};
		\node [style=none] (1) at (-0.75, -0.25) {};
		\node [style=none] (2) at (0.75, -0.25) {};
		\node [style={x_dot}] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (3) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/first/s2bis.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0.75) {$\pi+2\beta$};
		\node [style=none] (1) at (-0.75, -0.25) {};
		\node [style=none] (2) at (0.75, -0.25) {};
		\node [style={x_dot}] (3) at (0, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (3) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma2/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, -0.5) {};
		\node [style={z_dot}] (1) at (1.75, 0) {$-\alpha$};
		\node [style={z_dot}] (2) at (-1.75, 0) {$\alpha$};
		\node [style={x_dot}] (3) at (-1, 0) {};
		\node [style={x_dot}] (4) at (1, 0) {};
		\node [style={z_dot}] (5) at (0, 0.5) {};
		\node [style=none] (6) at (0, 1) {};
		\node [style=none] (7) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (0);
		\draw (0) to (4);
		\draw (4) to (1);
		\draw (3) to (2);
		\draw (5) to (3);
		\draw (5) to (4);
		\draw (6.center) to (5);
		\draw (0) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma2/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (1) at (1, 0) {};
		\node [style={x_dot}] (4) at (0, 0) {};
		\node [style=none] (6) at (0, 0.75) {};
		\node [style=none] (7) at (0, -0.75) {};
		\node [style={z_dot}] (8) at (-1, 0.5) {};
		\node [style={x_dot}] (9) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (1);
		\draw (6.center) to (4);
		\draw (4) to (7.center);
		\draw [bend left, looseness=1.25] (8) to (9);
		\draw [bend right, looseness=1.25] (8) to (9);
		\draw (8) to (9);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma2/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0, 1) {};
		\node [style=none] (7) at (0, -1) {};
		\node [style={z_dot}] (8) at (-1.25, 0.5) {};
		\node [style={x_dot}] (9) at (-1.25, -0.5) {};
		\node [style={z_dot}] (10) at (0, 0.5) {};
		\node [style={z_dot}] (11) at (0, -0.5) {};
		\node [style=none] (12) at (-0.75, 0.75) {\small $\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (8) to (9);
		\draw [bend right, looseness=1.25] (8) to (9);
		\draw (8) to (9);
		\draw (6.center) to (10);
		\draw (11) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma3/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (1, 0) {$-\alpha$};
		\node [style={z_dot}] (1) at (-1, 0) {$\alpha$};
		\node [style={x_dot}] (2) at (0, 0) {};
		\node [style={x_dot}] (3) at (0, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma3/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0.5, 0) {$-2\alpha$};
		\node [style={z_dot}] (1) at (-0.5, -0.5) {$\alpha$};
		\node [style={x_dot}] (2) at (-0.5, 0.5) {$\pi$};
		\node [style={z_dot}] (3) at (-1.5, 0.5) {};
		\node [style={x_dot}] (4) at (-1.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw [bend left, looseness=1.25] (3) to (4);
		\draw [bend right, looseness=1.25] (3) to (4);
		\draw (3) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma4/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, -0.5) {};
		\node [style={z_dot}] (1) at (1.75, 0) {$-\alpha$};
		\node [style={z_dot}] (2) at (-1.75, 0) {$\alpha$};
		\node [style={x_dot}] (3) at (-1, 0) {};
		\node [style={x_dot}] (4) at (1, 0) {$\pi$};
		\node [style={z_dot}] (5) at (0, 0.5) {};
		\node [style=none] (6) at (0, 1) {};
		\node [style=none] (7) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (0);
		\draw (0) to (4);
		\draw (4) to (1);
		\draw (3) to (2);
		\draw (5) to (3);
		\draw (5) to (4);
		\draw (6.center) to (5);
		\draw (0) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma4/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, -0.5) {};
		\node [style={z_dot}] (1) at (1.75, 0) {$\alpha$};
		\node [style={z_dot}] (2) at (-1.75, 0) {$\alpha$};
		\node [style={x_dot}] (3) at (-1, 0) {};
		\node [style={x_dot}] (4) at (1, 0) {};
		\node [style={z_dot}] (5) at (0, 0.5) {};
		\node [style=none] (6) at (0, 1) {};
		\node [style=none] (7) at (0, -1) {};
		\node [style={z_dot}] (8) at (-3.25, -0.5) {$-\alpha$};
		\node [style={x_dot}] (9) at (-3.25, 0.25) {$\pi$};
		\node [style={z_dot}] (10) at (-2.5, 0.25) {};
		\node [style={x_dot}] (11) at (-2.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (0);
		\draw (0) to (4);
		\draw (4) to (1);
		\draw (3) to (2);
		\draw (5) to (3);
		\draw (5) to (4);
		\draw (6.center) to (5);
		\draw (0) to (7.center);
		\draw (9) to (8);
		\draw [bend left, looseness=1.25] (10) to (11);
		\draw [bend right, looseness=1.25] (10) to (11);
		\draw (10) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma4/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style={z_dot}] (1) at (0.75, 0) {$2\alpha$};
		\node [style={x_dot}] (4) at (0, 0) {};
		\node [style=none] (5) at (0, 0.5) {};
		\node [style=none] (6) at (0, 0.5) {};
		\node [style=none] (7) at (0, -0.5) {};
		\node [style={z_dot}] (8) at (-2.25, -0.25) {$-\alpha$};
		\node [style={x_dot}] (9) at (-2.25, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (-1.5, 0.5) {};
		\node [style={x_dot}] (11) at (-1.5, -0.25) {};
		\node [style=none] (12) at (-1, 0.75) {\small$\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4);
		\draw (4) to (1);
		\draw (5.center) to (4);
		\draw (6.center) to (5.center);
		\draw (0.center) to (7.center);
		\draw (9) to (8);
		\draw [bend left, looseness=1.25] (10) to (11);
		\draw [bend right, looseness=1.25] (10) to (11);
		\draw (10) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma5/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-0.75, 0.75) {};
		\node [style={x_dot}] (1) at (-0.75, -0.5) {};
		\node [style={z_dot}] (2) at (-1.75, 0.75) {$\pi-\alpha$};
		\node [style={z_dot}] (3) at (-1.75, -0.5) {$\alpha$};
		\node [style={z_dot}] (4) at (0.25, 0.75) {};
		\node [style={z_dot}] (5) at (0.25, -0.5) {};
		\node [style=none] (6) at (1, 0.75) {};
		\node [style=none] (7) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5);
		\draw (4) to (1);
		\draw (0) to (4);
		\draw (1) to (5);
		\draw (3) to (1);
		\draw (2) to (0);
		\draw (4) to (6.center);
		\draw (5) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma5/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (2) at (-1.25, 0.75) {$\pi-\alpha$};
		\node [style={z_dot}] (3) at (-1.25, -0.75) {$\alpha$};
		\node [style=none] (6) at (1, 0.75) {};
		\node [style=none] (7) at (1, -0.75) {};
		\node [style={z_dot}] (8) at (-2.25, 0.5) {};
		\node [style={x_dot}] (9) at (-2.25, -0.5) {};
		\node [style={x_dot}] (10) at (0.5, 0) {};
		\node [style={z_dot}] (11) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (8) to (9);
		\draw [bend right, looseness=1.25] (8) to (9);
		\draw (8) to (9);
		\draw (2) to (11);
		\draw (11) to (3);
		\draw (11) to (10);
		\draw (10) to (7.center);
		\draw (10) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma5/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (1, 0.75) {};
		\node [style=none] (7) at (1, -0.75) {};
		\node [style={z_dot}] (8) at (-1.25, 0.5) {};
		\node [style={x_dot}] (9) at (-1.25, -0.5) {};
		\node [style={x_dot}] (10) at (0.5, 0) {};
		\node [style={z_dot}] (11) at (-0.5, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (8) to (9);
		\draw [bend right, looseness=1.25] (8) to (9);
		\draw (8) to (9);
		\draw (11) to (10);
		\draw (10) to (7.center);
		\draw (10) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/lemma5/s4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (0.75, 0.5) {};
		\node [style=none] (7) at (0.75, -0.5) {};
		\node [style={z_dot}] (8) at (-1.25, 0.5) {};
		\node [style={x_dot}] (9) at (-1.25, -0.5) {};
		\node [style={z_dot}] (11) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (12) at (0, -0.5) {$\pi$};
		\node [style=none] (13) at (-0.75, 0.75) {\small$\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (8) to (9);
		\draw [bend right, looseness=1.25] (8) to (9);
		\draw (8) to (9);
		\draw (11) to (6.center);
		\draw (12) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/meta/none.tikz <==
\begin{tikzpicture}[scale=0.4]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, -0.75) {};
		\node [style=none] (1) at (-0.75, -0.75) {};
		\node [style=none] (2) at (0.75, 0.75) {};
		\node [style=none] (3) at (-0.75, 0.75) {};
		\node [style=none] (5) at (-0.5, 0) {};
		\node [style=none] (7) at (0.5, 0) {};
		\node [style=none] (17) at (1.25, 1.25) {};
		\node [style=none] (18) at (-1.25, 1.25) {};
		\node [style=none] (19) at (-1.25, -1.25) {};
		\node [style=none] (20) at (1.25, -1.25) {};
		\node [style=none] (21) at (2, 1) {};
		\node [style=none] (22) at (2, -1) {};
		\node [style=none] (23) at (-2, 1) {};
		\node [style=none] (24) at (-2, -1) {};
		\node [style=none] (25) at (1.25, 1) {};
		\node [style=none] (26) at (1.25, -1) {};
		\node [style=none] (27) at (-1.25, -1) {};
		\node [style=none] (28) at (-1.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (17.center) to (20.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (26.center);
		\draw (28.center) to (23.center);
		\draw (27.center) to (24.center);
		\draw (5.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/meta/one.tikz <==
\begin{tikzpicture}[scale=0.4]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.25, -0.75) {};
		\node [style=none] (1) at (-1.75, -0.75) {};
		\node [style=none] (2) at (2.25, 0.75) {};
		\node [style=none] (3) at (-1.75, 0.75) {};
		\node [style=none] (17) at (2.75, 1.25) {};
		\node [style=none] (18) at (-2.25, 1.25) {};
		\node [style=none] (19) at (-2.25, -1.25) {};
		\node [style=none] (20) at (2.75, -1.25) {};
		\node [style=none] (21) at (3.5, 1) {};
		\node [style=none] (22) at (3.5, -1) {};
		\node [style=none] (23) at (-3, 1) {};
		\node [style=none] (24) at (-3, -1) {};
		\node [style=none] (25) at (2.75, 1) {};
		\node [style=none] (26) at (2.75, -1) {};
		\node [style=none] (27) at (-2.25, -1) {};
		\node [style=none] (28) at (-2.25, 1) {};
		\node [style={x_dot}] (29) at (1, 0) {$\pi$};
		\node [style={x_dot}] (30) at (-0.5, 0) {$\pi$};
		\node [style=none] (31) at (2, 0) {};
		\node [style=none] (32) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (17.center) to (20.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (26.center);
		\draw (28.center) to (23.center);
		\draw (27.center) to (24.center);
		\draw (31.center) to (29);
		\draw (30) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/meta/zero.tikz <==
\begin{tikzpicture}[scale=0.4]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.25, -0.75) {};
		\node [style=none] (1) at (-1.75, -0.75) {};
		\node [style=none] (2) at (2.25, 0.75) {};
		\node [style=none] (3) at (-1.75, 0.75) {};
		\node [style=none] (17) at (2.75, 1.25) {};
		\node [style=none] (18) at (-2.25, 1.25) {};
		\node [style=none] (19) at (-2.25, -1.25) {};
		\node [style=none] (20) at (2.75, -1.25) {};
		\node [style=none] (21) at (3.5, 1) {};
		\node [style=none] (22) at (3.5, -1) {};
		\node [style=none] (23) at (-3, 1) {};
		\node [style=none] (24) at (-3, -1) {};
		\node [style=none] (25) at (2.75, 1) {};
		\node [style=none] (26) at (2.75, -1) {};
		\node [style=none] (27) at (-2.25, -1) {};
		\node [style=none] (28) at (-2.25, 1) {};
		\node [style={x_dot}] (29) at (1, 0) {};
		\node [style={x_dot}] (30) at (-0.5, 0) {};
		\node [style=none] (31) at (2, 0) {};
		\node [style=none] (32) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (17.center) to (20.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (26.center);
		\draw (28.center) to (23.center);
		\draw (27.center) to (24.center);
		\draw (31.center) to (29);
		\draw (30) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/term_one/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.5, -0.25) {$\dots$};
		\node [style={z_dot}] (5) at (-0.5, 2.5) {$2\gamma_1$};
		\node [style={z_dot}] (6) at (-3, -2.75) {$\gamma_2$};
		\node [style={x_dot}] (9) at (-8.25, -0.25) {};
		\node [style={z_dot}] (11) at (-8.25, 1) { $\gamma_{1,2}$};
		\node [style={x_dot}] (17) at (-0.5, -2.75) {$2\beta$};
		\node [style={z_dot}] (72) at (2, -2.75) {$-\gamma_2$};
		\node [style={x_dot}] (77) at (7.75, 0) {$\pi$};
		\node [style={z_dot}] (79) at (7.75, 1.25) {$\pi-\gamma_{1, 2}$};
		\node [style={z_dot}] (83) at (-3.75, -0.25) {};
		\node [style={z_dot}] (84) at (-1.5, 0.25) {$-\gamma_{1, 3}$};
		\node [style={z_dot}] (85) at (-1.5, -0.75) {$-\gamma_{2,3}$};
		\node [style={z_dot}] (86) at (-6, -0.75) {$\gamma_{2, 3}$};
		\node [style={z_dot}] (87) at (-6, 0.25) {$\gamma_{1,3}$};
		\node [style={x_dot}] (88) at (-4.75, -1.25) {};
		\node [style={x_dot}] (89) at (-2.75, -1.25) {};
		\node [style={x_dot}] (90) at (-4.5, 0.75) {};
		\node [style={x_dot}] (91) at (-3, 0.75) {$\pi$};
		\node [style={x_dot}] (92) at (-0.5, 3.75) {$\pi+2\beta$};
		\node [style={z_dot}] (95) at (2.75, -0.25) {};
		\node [style={z_dot}] (96) at (5, 0.25) {$-\gamma_{1, n}$};
		\node [style={z_dot}] (97) at (5, -0.75) {$-\gamma_{2,n}$};
		\node [style={z_dot}] (98) at (0.5, -0.75) {$\gamma_{2, n}$};
		\node [style={z_dot}] (99) at (0.5, 0.25) {$\gamma_{1,n}$};
		\node [style={x_dot}] (100) at (1.75, -1.25) {};
		\node [style={x_dot}] (101) at (3.75, -1.25) {};
		\node [style={x_dot}] (102) at (2, 0.75) {};
		\node [style={x_dot}] (103) at (3.5, 0.75) {$\pi$};
		\node [style=none] (104) at (-1, -2.25) {};
		\node [style=none] (105) at (-1, -3.25) {};
		\node [style=none] (106) at (0, -3.25) {};
		\node [style=none] (107) at (0, -2.25) {};
		\node [style={z_dot}] (108) at (-1.5, 3) {$-\gamma_1$};
		\node [style={x_dot}] (109) at (-1.5, 3.75) {$\pi$};
		\node [style={z_dot}] (110) at (-2.25, 3.75) {};
		\node [style={x_dot}] (111) at (-2.25, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (9);
		\draw (5) to (9);
		\draw (9) to (11);
		\draw (77) to (72);
		\draw (79) to (77);
		\draw (6) to (17);
		\draw (17) to (72);
		\draw (5) to (90);
		\draw (90) to (83);
		\draw (83) to (91);
		\draw (91) to (84);
		\draw (90) to (87);
		\draw (86) to (88);
		\draw (88) to (83);
		\draw (83) to (89);
		\draw (89) to (72);
		\draw (89) to (85);
		\draw (88) to (6);
		\draw (5) to (91);
		\draw (5) to (77);
		\draw (102) to (95);
		\draw (95) to (103);
		\draw (103) to (96);
		\draw (102) to (99);
		\draw (98) to (100);
		\draw (100) to (95);
		\draw (95) to (101);
		\draw (101) to (97);
		\draw (5) to (102);
		\draw (5) to (103);
		\draw (6) to (100);
		\draw (72) to (101);
		\draw [style={red_edge}] (104.center) to (107.center);
		\draw [style={red_edge}] (107.center) to (106.center);
		\draw [style={red_edge}] (104.center) to (105.center);
		\draw [style={red_edge}] (105.center) to (106.center);
		\draw [bend left, looseness=1.25] (110) to (111);
		\draw [bend right, looseness=1.25] (110) to (111);
		\draw (110) to (111);
		\draw (109) to (108);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/term_one/term_one/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (123) at (0, 2.75) {$2\gamma_1$};
		\node [style={x_dot}] (125) at (-3.5, -0.25) {};
		\node [style={z_dot}] (126) at (-4.5, -0.25) { $\gamma_{1,2}$};
		\node [style={z_dot}] (127) at (0, -2.25) {};
		\node [style={x_dot}] (129) at (3.5, -0.25) {$\pi$};
		\node [style={z_dot}] (130) at (4.75, -0.25) {$\pi-\gamma_{1, 2}$};
		\node [style={z_dot}] (131) at (0, -0.5) {};
		\node [style={z_dot}] (132) at (2, 0.5) {$-\gamma_{1, i}$};
		\node [style={z_dot}] (133) at (2, -1) {$-\gamma_{2,i}$};
		\node [style={z_dot}] (134) at (-2, -1) {$\gamma_{2, i}$};
		\node [style={z_dot}] (135) at (-2, 0.5) {$\gamma_{1,i}$};
		\node [style={x_dot}] (136) at (-1, -1.5) {};
		\node [style={x_dot}] (137) at (1, -1.5) {};
		\node [style={x_dot}] (138) at (-1, 1.25) {};
		\node [style={x_dot}] (139) at (1, 1.25) {$\pi$};
		\node [style={z_dot}] (144) at (0, -3.25) {};
		\node [style={z_dot}] (145) at (0, 0.25) {};
		\node [style={x_dot}] (147) at (0, -4) {$2\beta$};
		\node [style=none] (157) at (2.75, -3) {\small$i=[3, \dots, n]$};
		\node [style=none] (158) at (1.5, -2.75) {};
		\node [style=none] (159) at (1.5, -3.25) {};
		\node [style=none] (160) at (3.75, -3.25) {};
		\node [style=none] (161) at (3.75, -2.75) {};
		\node [style=none] (162) at (2.25, -1.5) {};
		\node [style=none] (163) at (-2.25, 1) {};
		\node [style=none] (164) at (-2.25, -1.5) {};
		\node [style=none] (165) at (2.25, 1) {};
		\node [style=none] (194) at (-2.25, -0.25) {};
		\node [style=none] (195) at (-2.25, -2.5) {};
		\node [style=none] (196) at (2.5, -2.5) {};
		\node [style=none] (197) at (2.5, -0.25) {};
		\node [style={z_dot}] (198) at (0, 1.75) {};
		\node [style=none] (199) at (-2.25, 2.25) {};
		\node [style=none] (200) at (-2.25, 0) {};
		\node [style=none] (201) at (2.5, 0) {};
		\node [style=none] (202) at (2.5, 2.25) {};
		\node [style={x_dot}] (203) at (-5.5, -0.25) {$\pi+2\beta$};
		\node [style={z_dot}] (204) at (-6.5, -0.5) {$-\gamma_1$};
		\node [style={x_dot}] (205) at (-6.5, 0.25) {$\pi$};
		\node [style={z_dot}] (206) at (-7.25, 0.25) {};
		\node [style={x_dot}] (207) at (-7.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123) to (125);
		\draw (125) to (126);
		\draw (130) to (129);
		\draw (139) to (132);
		\draw (138) to (135);
		\draw (134) to (136);
		\draw (136) to (131);
		\draw (131) to (137);
		\draw (137) to (133);
		\draw [bend left] (123) to (129);
		\draw (136) to (127);
		\draw (127) to (137);
		\draw [bend right] (125) to (144);
		\draw [bend right] (144) to (129);
		\draw (138) to (145);
		\draw (145) to (139);
		\draw (145) to (131);
		\draw (127) to (144);
		\draw [style={blue_edge}] (158.center) to (161.center);
		\draw [style={blue_edge}] (161.center) to (160.center);
		\draw [style={blue_edge}] (158.center) to (159.center);
		\draw [style={blue_edge}] (159.center) to (160.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (163.center) to (164.center);
		\draw [style={blue_edge}, bend left=60] (163.center) to (165.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (162.center) to (165.center);
		\draw [style={blue_edge}, bend left=60] (162.center) to (164.center);
		\draw [style={red_edge}] (194.center) to (197.center);
		\draw [style={red_edge}] (197.center) to (196.center);
		\draw [style={red_edge}] (194.center) to (195.center);
		\draw [style={red_edge}] (195.center) to (196.center);
		\draw (138) to (198);
		\draw (198) to (139);
		\draw (123) to (198);
		\draw [style={red_edge}] (199.center) to (202.center);
		\draw [style={red_edge}] (202.center) to (201.center);
		\draw [style={red_edge}] (199.center) to (200.center);
		\draw [style={red_edge}] (200.center) to (201.center);
		\draw [bend left, looseness=1.25] (206) to (207);
		\draw [bend right, looseness=1.25] (206) to (207);
		\draw (206) to (207);
		\draw (205) to (204);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/term_one/term_one/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (123) at (0, 2.25) {$2\gamma_1$};
		\node [style={x_dot}] (125) at (-3.75, 0.75) {};
		\node [style={z_dot}] (126) at (-4.75, 0.75) { $\gamma_{1,2}$};
		\node [style={x_dot}] (129) at (3.75, 0.75) {$\pi$};
		\node [style={z_dot}] (130) at (5, 0.75) {$\pi-\gamma_{1, 2}$};
		\node [style={z_dot}] (132) at (0, 1) {$2\gamma_{1, i}$};
		\node [style={z_dot}] (144) at (0, -0.75) {};
		\node [style={x_dot}] (147) at (-6, 0.75) {$2\beta$};
		\node [style=none] (157) at (3.5, -0.75) {\small$i=[3, \dots, n]$};
		\node [style=none] (158) at (2.25, -0.5) {};
		\node [style=none] (159) at (2.25, -1) {};
		\node [style=none] (160) at (4.5, -1) {};
		\node [style=none] (161) at (4.5, -0.5) {};
		\node [style=none] (162) at (2, -0.25) {};
		\node [style=none] (163) at (-2.25, 1.5) {};
		\node [style=none] (164) at (-2.25, -0.25) {};
		\node [style=none] (165) at (2, 1.5) {};
		\node [style={z_dot}] (200) at (1.25, 1) {};
		\node [style={x_dot}] (201) at (1.25, 0.25) {};
		\node [style=none] (202) at (1.75, 1.25) {\small $\otimes 4$};
		\node [style={x_dot}] (219) at (-1, 1) {};
		\node [style={z_dot}] (220) at (-1, 0.25) {};
		\node [style={z_dot}] (221) at (-2, 0.25) {$\gamma_{1, i}$};
		\node [style={x_dot}] (222) at (-2, 1) {$\pi$};
		\node [style=none] (223) at (-1.25, 1.25) {};
		\node [style=none] (224) at (-1.25, 0) {};
		\node [style=none] (225) at (-0.75, 0) {};
		\node [style=none] (226) at (-0.75, 1.25) {};
		\node [style={x_dot}] (227) at (-7, 0.75) {$\pi+2\beta$};
		\node [style={z_dot}] (228) at (-7.75, 0.25) {$-\gamma_1$};
		\node [style={x_dot}] (229) at (-7.75, 1) {$\pi$};
		\node [style={z_dot}] (230) at (-8.5, 1) {};
		\node [style={x_dot}] (231) at (-8.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (123) to (125);
		\draw (125) to (126);
		\draw (130) to (129);
		\draw [bend left=15] (123) to (129);
		\draw [bend right, looseness=0.75] (125) to (144);
		\draw [bend right, looseness=0.75] (144) to (129);
		\draw [style={blue_edge}] (158.center) to (161.center);
		\draw [style={blue_edge}] (161.center) to (160.center);
		\draw [style={blue_edge}] (158.center) to (159.center);
		\draw [style={blue_edge}] (159.center) to (160.center);
		\draw [style={blue_edge}, bend left=270, looseness=0.75] (163.center) to (164.center);
		\draw [style={blue_edge}] (163.center) to (165.center);
		\draw [style={blue_edge}, bend right=90, looseness=0.75] (162.center) to (165.center);
		\draw [style={blue_edge}] (162.center) to (164.center);
		\draw [bend left, looseness=1.25] (200) to (201);
		\draw [bend right, looseness=1.25] (200) to (201);
		\draw (200) to (201);
		\draw (220) to (219);
		\draw (123) to (219);
		\draw (219) to (132);
		\draw (222) to (221);
		\draw [style={red_edge}] (223.center) to (226.center);
		\draw [style={red_edge}] (226.center) to (225.center);
		\draw [style={red_edge}] (223.center) to (224.center);
		\draw [style={red_edge}] (224.center) to (225.center);
		\draw [bend left, looseness=1.25] (230) to (231);
		\draw [bend right, looseness=1.25] (230) to (231);
		\draw (230) to (231);
		\draw (229) to (228);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/term_one/term_one/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (123) at (4.75, -1.25) {$2\gamma_1$};
		\node [style={x_dot}] (125) at (4.75, 0) {};
		\node [style={z_dot}] (126) at (3.75, 0) { $\gamma_{1,2}$};
		\node [style={x_dot}] (129) at (4.75, 0) {$\pi$};
		\node [style={z_dot}] (130) at (6, 0) {$\pi-\gamma_{1, 2}$};
		\node [style={z_dot}] (132) at (1.5, 0) {$2\gamma_{1, i}$};
		\node [style=none] (157) at (0.25, -1.5) {\small$i=[3, \dots, n]$};
		\node [style=none] (158) at (-1, -1.25) {};
		\node [style=none] (159) at (-1, -1.75) {};
		\node [style=none] (160) at (1.25, -1.75) {};
		\node [style=none] (161) at (1.25, -1.25) {};
		\node [style=none] (162) at (2.25, -1) {};
		\node [style=none] (163) at (-1.75, 0.75) {};
		\node [style=none] (164) at (-1.75, -1) {};
		\node [style=none] (165) at (2.25, 0.75) {};
		\node [style={z_dot}] (200) at (-1.25, 0.25) {};
		\node [style={x_dot}] (201) at (-1.25, -0.5) {};
		\node [style=none] (202) at (-0.75, 0.5) {\small $\otimes 5$};
		\node [style={z_dot}] (221) at (0.25, -0.5) {$\gamma_{1, i}$};
		\node [style={x_dot}] (222) at (0.25, 0.25) {$\pi$};
		\node [style=none] (223) at (3, 0.75) {};
		\node [style=none] (224) at (3, -0.75) {};
		\node [style=none] (225) at (6.75, -0.75) {};
		\node [style=none] (226) at (6.75, 0.75) {};
		\node [style={x_dot}] (227) at (-2.75, 0.25) {$2\beta$};
		\node [style={x_dot}] (228) at (-3.75, 0.25) {$\pi+2\beta$};
		\node [style={z_dot}] (229) at (-4.75, -0.25) {$-\gamma_1$};
		\node [style={x_dot}] (230) at (-4.75, 0.5) {$\pi$};
		\node [style={z_dot}] (231) at (-5.5, 0.5) {};
		\node [style={x_dot}] (232) at (-5.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125) to (126);
		\draw (130) to (129);
		\draw [style={blue_edge}] (158.center) to (161.center);
		\draw [style={blue_edge}] (161.center) to (160.center);
		\draw [style={blue_edge}] (158.center) to (159.center);
		\draw [style={blue_edge}] (159.center) to (160.center);
		\draw [style={blue_edge}, bend right=90, looseness=0.75] (163.center) to (164.center);
		\draw [style={blue_edge}] (163.center) to (165.center);
		\draw [style={blue_edge}, bend right=90, looseness=0.50] (162.center) to (165.center);
		\draw [style={blue_edge}] (162.center) to (164.center);
		\draw [bend left, looseness=1.25] (200) to (201);
		\draw [bend right, looseness=1.25] (200) to (201);
		\draw (200) to (201);
		\draw (222) to (221);
		\draw [bend right=45] (129) to (123);
		\draw [style={red_edge}] (223.center) to (226.center);
		\draw [style={red_edge}] (226.center) to (225.center);
		\draw [style={red_edge}] (223.center) to (224.center);
		\draw [style={red_edge}] (224.center) to (225.center);
		\draw [bend left=45] (129) to (123);
		\draw [bend left, looseness=1.25] (231) to (232);
		\draw [bend right, looseness=1.25] (231) to (232);
		\draw (231) to (232);
		\draw (230) to (229);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/term_one/term_one/s4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (123) at (-6.25, -0.75) {$2\gamma_1$};
		\node [style={x_dot}] (125) at (-6.25, 0.25) {};
		\node [style={x_dot}] (129) at (-6.25, 0.25) {};
		\node [style={z_dot}] (130) at (-2.75, 0) {$\pi-2\gamma_{1, 2}$};
		\node [style={x_dot}] (223) at (-3.75, 0.25) {};
		\node [style={z_dot}] (224) at (-3.75, -0.5) { $\gamma_{1,2}$};
		\node [style={x_dot}] (225) at (-3.75, 0.25) {$\pi$};
		\node [style={z_dot}] (226) at (-5, 0.25) {};
		\node [style={x_dot}] (227) at (-5, -0.5) {};
		\node [style=none] (228) at (-4.5, 0.5) {\small $\otimes 3$};
		\node [style=none] (229) at (-6.75, 0.75) {};
		\node [style=none] (230) at (-6.75, -1.25) {};
		\node [style=none] (231) at (-5.75, -1.25) {};
		\node [style=none] (232) at (-5.75, 0.75) {};
		\node [style={x_dot}] (233) at (-10.25, 0) {$2\beta$};
		\node [style={x_dot}] (234) at (-9.25, 0) {$\pi+2\beta$};
		\node [style={z_dot}] (235) at (-7.5, -0.5) {$-\gamma_1$};
		\node [style={x_dot}] (236) at (-7.5, 0.25) {$\pi$};
		\node [style={z_dot}] (237) at (-8.25, 0.25) {};
		\node [style={x_dot}] (238) at (-8.25, -0.5) {};
		\node [style={z_dot}] (239) at (1.25, -0.25) {$2\gamma_{1, i}$};
		\node [style=none] (240) at (0.25, -2) {\small$i=[3, \dots, n]$};
		\node [style=none] (241) at (-1, -1.75) {};
		\node [style=none] (242) at (-1, -2.25) {};
		\node [style=none] (243) at (1.25, -2.25) {};
		\node [style=none] (244) at (1.25, -1.75) {};
		\node [style=none] (245) at (2.25, -0.75) {};
		\node [style=none] (246) at (-2.25, 0.25) {};
		\node [style=none] (247) at (-2.25, -0.75) {};
		\node [style=none] (248) at (2.25, 0.25) {};
		\node [style={z_dot}] (249) at (-1.5, 0) {};
		\node [style={x_dot}] (250) at (-1.5, -0.75) {};
		\node [style=none] (251) at (-1, 0.25) {\small $\otimes 5$};
		\node [style={z_dot}] (252) at (0, -0.75) {$\gamma_{1, i}$};
		\node [style={x_dot}] (253) at (0, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45] (129) to (123);
		\draw (223) to (224);
		\draw [bend left, looseness=1.25] (226) to (227);
		\draw [bend right, looseness=1.25] (226) to (227);
		\draw (226) to (227);
		\draw [bend left=45] (129) to (123);
		\draw [style={red_edge}] (229.center) to (232.center);
		\draw [style={red_edge}] (232.center) to (231.center);
		\draw [style={red_edge}] (229.center) to (230.center);
		\draw [style={red_edge}] (230.center) to (231.center);
		\draw [bend left, looseness=1.25] (237) to (238);
		\draw [bend right, looseness=1.25] (237) to (238);
		\draw (237) to (238);
		\draw (236) to (235);
		\draw [style={blue_edge}] (241.center) to (244.center);
		\draw [style={blue_edge}] (244.center) to (243.center);
		\draw [style={blue_edge}] (241.center) to (242.center);
		\draw [style={blue_edge}] (242.center) to (243.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (246.center) to (247.center);
		\draw [style={blue_edge}, bend left] (246.center) to (248.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (245.center) to (248.center);
		\draw [style={blue_edge}, bend left] (245.center) to (247.center);
		\draw [bend left, looseness=1.25] (249) to (250);
		\draw [bend right, looseness=1.25] (249) to (250);
		\draw (249) to (250);
		\draw (253) to (252);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/term_one/term_one/s5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (123) at (-3, 0) {$2\gamma_1$};
		\node [style={z_dot}] (130) at (0.25, 0) {$\pi-2\gamma_{1, 2}$};
		\node [style={x_dot}] (223) at (-0.75, 0.25) {};
		\node [style={z_dot}] (224) at (-0.75, -0.5) { $\gamma_{1,2}$};
		\node [style={x_dot}] (225) at (-0.75, 0.25) {$\pi$};
		\node [style={z_dot}] (226) at (-2, 0.25) {};
		\node [style={x_dot}] (227) at (-2, -0.5) {};
		\node [style=none] (228) at (-1.5, 0.5) {\small $\otimes 3$};
		\node [style={x_dot}] (233) at (-6.75, 0) {$2\beta$};
		\node [style={x_dot}] (234) at (-5.75, 0) {$\pi+2\beta$};
		\node [style={z_dot}] (235) at (-4, -0.5) {$-\gamma_1$};
		\node [style={x_dot}] (236) at (-4, 0.25) {$\pi$};
		\node [style={z_dot}] (237) at (-4.75, 0.25) {};
		\node [style={x_dot}] (238) at (-4.75, -0.5) {};
		\node [style={z_dot}] (239) at (5.25, 0) {$2\gamma_{1, i}$};
		\node [style=none] (240) at (4, -1.5) {\small$i=[3, \dots, n]$};
		\node [style=none] (241) at (2.75, -1.25) {};
		\node [style=none] (242) at (2.75, -1.75) {};
		\node [style=none] (243) at (5, -1.75) {};
		\node [style=none] (244) at (5, -1.25) {};
		\node [style=none] (245) at (5.75, -1) {};
		\node [style=none] (246) at (1.75, 0.75) {};
		\node [style=none] (247) at (1.75, -1) {};
		\node [style=none] (248) at (5.75, 0.75) {};
		\node [style={z_dot}] (249) at (2.5, 0.25) {};
		\node [style={x_dot}] (250) at (2.5, -0.5) {};
		\node [style=none] (251) at (3, 0.5) {\small $\otimes 5$};
		\node [style={z_dot}] (252) at (4, -0.5) {$\gamma_{1, i}$};
		\node [style={x_dot}] (253) at (4, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (223) to (224);
		\draw [bend left, looseness=1.25] (226) to (227);
		\draw [bend right, looseness=1.25] (226) to (227);
		\draw (226) to (227);
		\draw [bend left, looseness=1.25] (237) to (238);
		\draw [bend right, looseness=1.25] (237) to (238);
		\draw (237) to (238);
		\draw (236) to (235);
		\draw [style={blue_edge}] (241.center) to (244.center);
		\draw [style={blue_edge}] (244.center) to (243.center);
		\draw [style={blue_edge}] (241.center) to (242.center);
		\draw [style={blue_edge}] (242.center) to (243.center);
		\draw [style={blue_edge}, bend left=270, looseness=0.75] (246.center) to (247.center);
		\draw [style={blue_edge}] (246.center) to (248.center);
		\draw [style={blue_edge}, bend right=90, looseness=0.75] (245.center) to (248.center);
		\draw [style={blue_edge}] (245.center) to (247.center);
		\draw [bend left, looseness=1.25] (249) to (250);
		\draw [bend right, looseness=1.25] (249) to (250);
		\draw (249) to (250);
		\draw (253) to (252);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/z.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0) {$\pi$};
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/z/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (1.75, -0.5) {$\dots$};
		\node [style={z_dot}] (5) at (0, 2.25) {$\gamma_1$};
		\node [style={x_dot}] (9) at (1.75, 1) {};
		\node [style={z_dot}] (11) at (0, -0.75) { $\gamma_{1,2}$};
		\node [style={x_dot}] (16) at (1.75, 2.25) {};
		\node [style={z_dot}] (19) at (-2, 1) {};
		\node [style={x_dot}] (20) at (-2, 0) {};
		\node [style=none] (21) at (-1.5, 1.25) {$\otimes 2n$};
		\node [style={z_dot}] (22) at (-2, -1) {};
		\node [style={x_dot}] (23) at (-2, -2) {};
		\node [style=none] (25) at (-1.5, -0.75) {$\otimes 2d$};
		\node [style={z_dot}] (71) at (3.75, 2.25) {$\pi - \gamma_1$};
		\node [style={x_dot}] (77) at (1.75, 0.25) {};
		\node [style={z_dot}] (79) at (3.75, -0.75) {$-\gamma_{1, 2}$};
		\node [style={z_dot}] (80) at (-3.5, -1) {$\pi$};
		\node [style={x_dot}] (81) at (-3.5, -2) {$-\beta$};
		\node [style={x_dot}] (82) at (1.75, -1.75) {};
		\node [style={x_dot}] (83) at (1.75, -2.5) {};
		\node [style={z_dot}] (84) at (3.25, -2.75) {$-\gamma_{1,n}$};
		\node [style={z_dot}] (85) at (0.25, -2.75) {$\gamma_{1, n}$};
		\node [style={x_dot}] (86) at (1.75, 3.25) {$2\beta$};
		\node [style=none] (87) at (3.25, 2.75) {};
		\node [style=none] (88) at (3.25, 1.75) {};
		\node [style=none] (89) at (4.25, 1.75) {};
		\node [style=none] (90) at (4.25, 2.75) {};
		\node [style=none] (91) at (-0.5, 2.75) {};
		\node [style=none] (92) at (-0.5, 1.75) {};
		\node [style=none] (93) at (0.5, 1.75) {};
		\node [style=none] (94) at (0.5, 2.75) {};
		\node [style=none] (95) at (1.25, 1.5) {};
		\node [style=none] (96) at (1.25, 0.5) {};
		\node [style=none] (97) at (2.25, 0.5) {};
		\node [style=none] (98) at (2.25, 1.5) {};
		\node [style=none] (99) at (1.25, -1.25) {};
		\node [style=none] (100) at (1.25, -2.25) {};
		\node [style=none] (101) at (2.25, -2.25) {};
		\node [style=none] (102) at (2.25, -1.25) {};
		\node [style={z_dot}] (103) at (-2.75, -1) {};
		\node [style={x_dot}] (104) at (-2.75, -2) {};
		\node [style=none] (106) at (1.5, 2.5) {};
		\node [style=none] (107) at (1.5, 2) {};
		\node [style=none] (108) at (2, 2) {};
		\node [style=none] (109) at (2, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (16);
		\draw (5) to (9);
		\draw [bend left, looseness=1.25] (19) to (20);
		\draw [bend right, looseness=1.25] (19) to (20);
		\draw (19) to (20);
		\draw (22) to (23);
		\draw (79) to (77);
		\draw (80) to (81);
		\draw (16) to (71);
		\draw (5) to (82);
		\draw (86) to (16);
		\draw (9) to (71);
		\draw (9) to (77);
		\draw (77) to (11);
		\draw (82) to (83);
		\draw (83) to (85);
		\draw (83) to (84);
		\draw (71) to (82);
		\draw [style={red_edge}] (87.center) to (90.center);
		\draw [style={red_edge}] (90.center) to (89.center);
		\draw [style={red_edge}] (87.center) to (88.center);
		\draw [style={red_edge}] (88.center) to (89.center);
		\draw [style={red_edge}] (91.center) to (94.center);
		\draw [style={red_edge}] (94.center) to (93.center);
		\draw [style={red_edge}] (91.center) to (92.center);
		\draw [style={red_edge}] (92.center) to (93.center);
		\draw [style={red_edge}] (95.center) to (98.center);
		\draw [style={red_edge}] (98.center) to (97.center);
		\draw [style={red_edge}] (95.center) to (96.center);
		\draw [style={red_edge}] (96.center) to (97.center);
		\draw [style={red_edge}] (99.center) to (102.center);
		\draw [style={red_edge}] (102.center) to (101.center);
		\draw [style={red_edge}] (99.center) to (100.center);
		\draw [style={red_edge}] (100.center) to (101.center);
		\draw [bend left, looseness=1.25] (103) to (104);
		\draw [bend right, looseness=1.25] (103) to (104);
		\draw (103) to (104);
		\draw [style={red_edge}] (106.center) to (109.center);
		\draw [style={red_edge}] (109.center) to (108.center);
		\draw [style={red_edge}] (106.center) to (107.center);
		\draw [style={red_edge}] (107.center) to (108.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/z/s2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (19) at (-2.25, 1) {};
		\node [style={x_dot}] (20) at (-2.25, 0) {};
		\node [style=none] (21) at (-1.75, 1.5) {$\otimes 2n$};
		\node [style={z_dot}] (22) at (-3, -1.25) {};
		\node [style={x_dot}] (23) at (-3, -2) {};
		\node [style=none] (25) at (-2, -1) {$\otimes (n-1)$};
		\node [style={z_dot}] (80) at (-4.5, -1.25) {$\pi$};
		\node [style={x_dot}] (81) at (-4.5, -2) {$-\beta$};
		\node [style={z_dot}] (82) at (0.5, 0) {};
		\node [style={z_dot}] (83) at (-0.25, -1.75) {$\gamma_1$};
		\node [style={z_dot}] (84) at (1.25, -1.75) {$\pi - \gamma_1$};
		\node [style={x_dot}] (85) at (0.5, -1) {};
		\node [style={x_dot}] (86) at (-0.25, 1.25) {$2\beta$};
		\node [style={x_dot}] (88) at (1.5, 0.5) {};
		\node [style={z_dot}] (91) at (2.5, 1.25) {$\gamma_{1,i}$};
		\node [style={z_dot}] (92) at (2.75, 0.25) {$-\gamma_{1,i}$};
		\node [style=none] (95) at (-0.75, -0.5) {};
		\node [style=none] (96) at (-0.75, -2.25) {};
		\node [style=none] (101) at (1.75, -2.25) {};
		\node [style=none] (102) at (1.75, -0.5) {};
		\node [style=none] (116) at (3.5, -0.75) {\small$i=[2, \dots, n]$};
		\node [style=none] (117) at (2.25, -0.5) {};
		\node [style=none] (118) at (2.25, -1) {};
		\node [style=none] (119) at (4.5, -1) {};
		\node [style=none] (120) at (4.5, -0.5) {};
		\node [style=none] (121) at (4.25, 1.25) {};
		\node [style=none] (122) at (1, 0) {};
		\node [style=none] (123) at (4.25, 0) {};
		\node [style=none] (124) at (1, 1.25) {};
		\node [style={z_dot}] (125) at (-3.75, -1.25) {};
		\node [style={x_dot}] (126) at (-3.75, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (19) to (20);
		\draw [bend right, looseness=1.25] (19) to (20);
		\draw (19) to (20);
		\draw (22) to (23);
		\draw (80) to (81);
		\draw (86) to (82);
		\draw (82) to (88);
		\draw (82) to (85);
		\draw (85) to (83);
		\draw (85) to (84);
		\draw (91) to (88);
		\draw (88) to (92);
		\draw [style={red_edge}] (95.center) to (96.center);
		\draw [style={red_edge}] (102.center) to (101.center);
		\draw [style={blue_edge}] (117.center) to (120.center);
		\draw [style={blue_edge}] (120.center) to (119.center);
		\draw [style={blue_edge}] (117.center) to (118.center);
		\draw [style={blue_edge}] (118.center) to (119.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (122.center) to (123.center);
		\draw [style={blue_edge}, bend left=60] (122.center) to (124.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (121.center) to (124.center);
		\draw [style={blue_edge}, bend left=60] (121.center) to (123.center);
		\draw [style={red_edge}] (95.center) to (102.center);
		\draw [style={red_edge}] (101.center) to (96.center);
		\draw [bend left, looseness=1.25] (125) to (126);
		\draw [bend right, looseness=1.25] (125) to (126);
		\draw (125) to (126);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/z/s3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (19) at (-1.5, 1) {};
		\node [style={x_dot}] (20) at (-1.5, 0.25) {};
		\node [style=none] (21) at (-0.75, 1.25) {\small$\otimes 2n$};
		\node [style={z_dot}] (22) at (-4.5, -0.75) {};
		\node [style={x_dot}] (23) at (-4.5, -1.5) {};
		\node [style=none] (25) at (-3.5, -0.5) {\small$\otimes (n-1)$};
		\node [style={z_dot}] (82) at (1.25, 0) {};
		\node [style={z_dot}] (84) at (0, -1) {$\pi - 2\gamma_1$};
		\node [style={x_dot}] (85) at (1.25, -1) {$\pi$};
		\node [style={x_dot}] (86) at (0.25, 1) {$2\beta$};
		\node [style={z_dot}] (94) at (-1.25, -1.5) {$\gamma_1$};
		\node [style={x_dot}] (95) at (-1.25, -0.75) {$\pi$};
		\node [style={x_dot}] (97) at (2, 1.25) {};
		\node [style={z_dot}] (98) at (3, 2) {$\gamma_{1,i}$};
		\node [style={z_dot}] (99) at (3.25, 1) {$-\gamma_{1,i}$};
		\node [style=none] (101) at (4, 0) {\small$i=[2, \dots, n]$};
		\node [style=none] (102) at (2.75, 0.25) {};
		\node [style=none] (103) at (2.75, -0.25) {};
		\node [style=none] (104) at (5, -0.25) {};
		\node [style=none] (105) at (5, 0.25) {};
		\node [style=none] (106) at (4.5, 2) {};
		\node [style=none] (107) at (1.5, 0.75) {};
		\node [style=none] (108) at (4.5, 0.75) {};
		\node [style=none] (109) at (1.5, 2) {};
		\node [style={z_dot}] (110) at (-6, -0.75) {$\pi$};
		\node [style={x_dot}] (111) at (-6, -1.5) {$-\beta$};
		\node [style={z_dot}] (112) at (-5.25, -0.75) {};
		\node [style={x_dot}] (113) at (-5.25, -1.5) {};
		\node [style={z_dot}] (114) at (-2.25, -0.75) {};
		\node [style={x_dot}] (115) at (-2.25, -1.5) {};
		\node [style=none] (116) at (-1.75, -0.5) {\small$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (19) to (20);
		\draw [bend right, looseness=1.25] (19) to (20);
		\draw (19) to (20);
		\draw (22) to (23);
		\draw (86) to (82);
		\draw (82) to (85);
		\draw (94) to (95);
		\draw (98) to (97);
		\draw (97) to (99);
		\draw [style={blue_edge}] (102.center) to (105.center);
		\draw [style={blue_edge}] (105.center) to (104.center);
		\draw [style={blue_edge}] (102.center) to (103.center);
		\draw [style={blue_edge}] (103.center) to (104.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (107.center) to (108.center);
		\draw [style={blue_edge}, bend left=60] (107.center) to (109.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (106.center) to (109.center);
		\draw [style={blue_edge}, bend left=60] (106.center) to (108.center);
		\draw (82) to (97);
		\draw (110) to (111);
		\draw [bend left, looseness=1.25] (112) to (113);
		\draw [bend right, looseness=1.25] (112) to (113);
		\draw (112) to (113);
		\draw [bend left, looseness=1.25] (114) to (115);
		\draw [bend right, looseness=1.25] (114) to (115);
		\draw (114) to (115);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/z/s3bis.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (3) at (-0.25, 0) {$\pi - 2\gamma_1$};
		\node [style={z_dot}] (4) at (-1.25, -0.5) {$\gamma_1$};
		\node [style={x_dot}] (5) at (-1.25, 0.25) {$\pi$};
		\node [style={z_dot}] (6) at (-5, 0.25) {$\pi$};
		\node [style={x_dot}] (7) at (-5, -0.5) {$-\beta$};
		\node [style={z_dot}] (8) at (-3.25, 0.25) {};
		\node [style={x_dot}] (9) at (-3.25, -0.5) {};
		\node [style={z_dot}] (10) at (-2.25, 0.25) {};
		\node [style={x_dot}] (11) at (-2.25, -0.5) {};
		\node [style=none] (12) at (-1.75, 0.5) {\small$\otimes 3$};
		\node [style={x_dot}] (13) at (-4.25, 0) {$\pi+2\beta$};
		\node [style={x_dot}] (15) at (2.25, 0.25) {$\pi$};
		\node [style={z_dot}] (16) at (2.25, 1.25) {$\gamma_{1,i}$};
		\node [style={z_dot}] (17) at (2.25, -0.75) {$-\gamma_{1,i}$};
		\node [style=none] (18) at (2, -2) {\small$i=[2, \dots, n]$};
		\node [style=none] (19) at (0.75, -1.75) {};
		\node [style=none] (20) at (0.75, -2.25) {};
		\node [style=none] (21) at (3, -2.25) {};
		\node [style=none] (22) at (3, -1.75) {};
		\node [style=none] (23) at (3.25, 1.25) {};
		\node [style=none] (24) at (0.5, -1) {};
		\node [style=none] (25) at (3.25, -1) {};
		\node [style=none] (26) at (0.5, 1.25) {};
		\node [style={z_dot}] (27) at (1, 0.25) {};
		\node [style={x_dot}] (28) at (1, -0.5) {};
		\node [style=none] (29) at (1.5, 0.5) {\small$\otimes 2$};
		\node [style=none] (30) at (-2.75, 0.5) {\small$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw (6) to (7);
		\draw [bend left, looseness=1.25] (8) to (9);
		\draw [bend right, looseness=1.25] (8) to (9);
		\draw (8) to (9);
		\draw [bend left, looseness=1.25] (10) to (11);
		\draw [bend right, looseness=1.25] (10) to (11);
		\draw (10) to (11);
		\draw (16) to (15);
		\draw (15) to (17);
		\draw [style={blue_edge}] (19.center) to (22.center);
		\draw [style={blue_edge}] (22.center) to (21.center);
		\draw [style={blue_edge}] (19.center) to (20.center);
		\draw [style={blue_edge}] (20.center) to (21.center);
		\draw [style={blue_edge}, bend right=90, looseness=0.75] (24.center) to (25.center);
		\draw [style={blue_edge}] (24.center) to (26.center);
		\draw [style={blue_edge}, bend left=270, looseness=0.75] (23.center) to (26.center);
		\draw [style={blue_edge}] (23.center) to (25.center);
		\draw [bend left, looseness=1.25] (27) to (28);
		\draw [bend right, looseness=1.25] (27) to (28);
		\draw (27) to (28);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/z/s4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (19) at (-1, 0.5) {};
		\node [style={x_dot}] (20) at (-1, -0.5) {};
		\node [style=none] (21) at (-0.5, 0.75) {\small$\otimes 3$};
		\node [style={z_dot}] (80) at (-2.5, 0.5) {$\pi$};
		\node [style={x_dot}] (81) at (-2.5, -0.5) {$-\beta$};
		\node [style={z_dot}] (82) at (4, 0.25) {$-\gamma_{1,i}$};
		\node [style={z_dot}] (84) at (0.75, 0) {$\pi - 2\gamma_1$};
		\node [style={x_dot}] (85) at (4, -0.75) {$\pi$};
		\node [style={x_dot}] (86) at (-1.75, 0) {$\pi+2\beta$};
		\node [style={z_dot}] (90) at (5, -0.25) {$2\gamma_{1, i}$};
		\node [style={z_dot}] (94) at (0, -0.5) {$\gamma_1$};
		\node [style={x_dot}] (95) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (96) at (2.75, 0.5) {};
		\node [style={x_dot}] (97) at (2.75, -0.75) {};
		\node [style=none] (103) at (3.25, 0.75) {};
		\node [style=none] (104) at (3.25, 0.75) { \small $\otimes 3$};
		\node [style=none] (109) at (3.75, -1.75) {\small$i=[2, \dots, n]$};
		\node [style=none] (110) at (2.5, -1.5) {};
		\node [style=none] (111) at (2.5, -2) {};
		\node [style=none] (112) at (4.75, -2) {};
		\node [style=none] (113) at (4.75, -1.5) {};
		\node [style=none] (114) at (5.25, 0.75) {};
		\node [style=none] (115) at (2, -1) {};
		\node [style=none] (116) at (5.25, -1) {};
		\node [style=none] (117) at (2, 0.75) {};
		\node [style={z_dot}] (118) at (-3.5, 0.5) {};
		\node [style={x_dot}] (119) at (-3.5, -0.5) {};
		\node [style=none] (120) at (-3, 0.75) {\small$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (19) to (20);
		\draw [bend right, looseness=1.25] (19) to (20);
		\draw (19) to (20);
		\draw (80) to (81);
		\draw (82) to (85);
		\draw (94) to (95);
		\draw [bend left, looseness=1.25] (96) to (97);
		\draw [bend right, looseness=1.25] (96) to (97);
		\draw (96) to (97);
		\draw [style={blue_edge}] (110.center) to (113.center);
		\draw [style={blue_edge}] (113.center) to (112.center);
		\draw [style={blue_edge}] (110.center) to (111.center);
		\draw [style={blue_edge}] (111.center) to (112.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (115.center) to (116.center);
		\draw [style={blue_edge}, bend left=60] (115.center) to (117.center);
		\draw [style={blue_edge}, bend right, looseness=0.75] (114.center) to (117.center);
		\draw [style={blue_edge}, bend left=60] (114.center) to (116.center);
		\draw [bend left, looseness=1.25] (118) to (119);
		\draw [bend right, looseness=1.25] (118) to (119);
		\draw (118) to (119);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/zx_cos.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-1, 0.5) {};
		\node [style={x_dot}] (1) at (-1, -0.75) {};
		\node [style=none] (2) at (-0.5, 1) {\small $\otimes 3$};
		\node [style={z_dot}] (3) at (1.5, 0) {$ \mp 2\alpha$};
		\node [style={z_dot}] (4) at (0.5, -0.75) {$\pm \alpha$};
		\node [style={x_dot}] (5) at (0.5, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (0) to (1);
		\draw [bend right, looseness=1.25] (0) to (1);
		\draw (0) to (1);
		\draw (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/zx_sin.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-0.75, 0.5) {};
		\node [style={x_dot}] (1) at (-0.75, -0.75) {};
		\node [style=none] (2) at (-0.25, 1) {\small$\otimes 3$};
		\node [style={z_dot}] (3) at (2.25, -0.5) {$\pi \mp 2\alpha$};
		\node [style={z_dot}] (4) at (0.75, -0.75) {$\pm \alpha$};
		\node [style={x_dot}] (5) at (0.75, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (0) to (1);
		\draw [bend right, looseness=1.25] (0) to (1);
		\draw (0) to (1);
		\draw (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/zz/common_scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (19) at (-1.5, 0.5) {};
		\node [style={x_dot}] (20) at (-1.5, -0.5) {};
		\node [style=none] (21) at (-1, 0.75) {$\otimes 2n$};
		\node [style={z_dot}] (22) at (0, 0.5) {};
		\node [style={x_dot}] (23) at (0, -0.5) {};
		\node [style=none] (25) at (0.75, 0.75) {\small$\otimes 4n-6$};
		\node [style={z_dot}] (80) at (3, 0.5) {$\pi$};
		\node [style={x_dot}] (81) at (3, -0.5) {$-\beta$};
		\node [style=none] (82) at (3.5, 0.75) {$\otimes 2$};
		\node [style={z_dot}] (83) at (1.75, 0.5) {};
		\node [style={x_dot}] (84) at (1.75, -0.5) {};
		\node [style=none] (85) at (2.25, 0.75) {$\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.25] (19) to (20);
		\draw [bend right, looseness=1.25] (19) to (20);
		\draw (19) to (20);
		\draw (22) to (23);
		\draw (80) to (81);
		\draw [bend left, looseness=1.25] (83) to (84);
		\draw [bend right, looseness=1.25] (83) to (84);
		\draw (83) to (84);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/zz/common_scalar_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (22) at (-1.25, 0.5) {};
		\node [style={x_dot}] (23) at (-1.25, -0.5) {};
		\node [style=none] (25) at (-0.5, 0.75) {\small$\otimes 2(n-2)$};
		\node [style={z_dot}] (80) at (1.75, 0.5) {$\pi$};
		\node [style={x_dot}] (81) at (1.75, -0.5) {$-\beta$};
		\node [style=none] (82) at (2.25, 0.75) {$\otimes 2$};
		\node [style={z_dot}] (83) at (0.5, 0.5) {};
		\node [style={x_dot}] (84) at (0.5, -0.5) {};
		\node [style=none] (85) at (1, 0.75) {$\otimes 6$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (23);
		\draw (80) to (81);
		\draw [bend left, looseness=1.25] (83) to (84);
		\draw [bend right, looseness=1.25] (83) to (84);
		\draw (83) to (84);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/mean/zz/s1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (1.25, -0.25) {$\dots$};
		\node [style={z_dot}] (5) at (-3.75, 2.5) {$\gamma_1$};
		\node [style={z_dot}] (6) at (-3.75, -2.75) {$\gamma_2$};
		\node [style={x_dot}] (9) at (-3.75, -0.25) {};
		\node [style={z_dot}] (11) at (-5, -0.25) { $\gamma_{1,2}$};
		\node [style={x_dot}] (16) at (1.25, 2.5) {$2\beta$};
		\node [style={x_dot}] (17) at (1.25, -2.75) {$2\beta$};
		\node [style={z_dot}] (19) at (-8, 2.25) {};
		\node [style={x_dot}] (20) at (-8, 1.25) {};
		\node [style=none] (21) at (-7.5, 2.5) {\small$\otimes 2n$};
		\node [style={z_dot}] (22) at (-7, 2.25) {};
		\node [style={x_dot}] (23) at (-7, 1.25) {};
		\node [style=none] (25) at (-5.5, 2.5) {\small$\otimes 2(2(n-2) + 1)$};
		\node [style={z_dot}] (71) at (6.25, 2.5) {$-\gamma_1$};
		\node [style={z_dot}] (72) at (6.25, -2.75) {$-\gamma_2$};
		\node [style={x_dot}] (77) at (6.25, -0.25) {};
		\node [style={z_dot}] (79) at (7.75, -0.25) {$\pi-\gamma_{1, 2}$};
		\node [style={z_dot}] (80) at (-8, -1) {$\pi$};
		\node [style={x_dot}] (81) at (-8, -2) {$-\beta$};
		\node [style=none] (82) at (-7.5, -0.75) {$\otimes 2$};
		\node [style={z_dot}] (83) at (-1.5, -0.25) {};
		\node [style={z_dot}] (84) at (0.25, 0.25) {$-\gamma_{1, 3}$};
		\node [style={z_dot}] (85) at (0.25, -0.75) {$-\gamma_{2,3}$};
		\node [style={z_dot}] (86) at (-3, -1.25) {$\gamma_{2, i}$};
		\node [style={z_dot}] (87) at (-2.75, 0.75) {$\gamma_{1,i}$};
		\node [style={x_dot}] (88) at (-2.25, -1.25) {};
		\node [style={x_dot}] (89) at (-1, -1.25) {};
		\node [style={x_dot}] (90) at (-2, 0.75) {};
		\node [style={x_dot}] (91) at (-1, 0.75) {};
		\node [style=none] (94) at (0.75, 3) {};
		\node [style=none] (95) at (0.75, 2) {};
		\node [style=none] (96) at (1.75, 2) {};
		\node [style=none] (97) at (1.75, 3) {};
		\node [style={z_dot}] (98) at (3.75, -0.25) {};
		\node [style={z_dot}] (99) at (5.25, 0.75) {$-\gamma_{1, n}$};
		\node [style={z_dot}] (100) at (5.25, -1.25) {$-\gamma_{2,n}$};
		\node [style={z_dot}] (101) at (2.25, -1) {$\gamma_{2, n}$};
		\node [style={z_dot}] (102) at (2.25, 0.25) {$\gamma_{1,n}$};
		\node [style={x_dot}] (103) at (3, -1.25) {};
		\node [style={x_dot}] (104) at (4.25, -1.25) {};
		\node [style={x_dot}] (105) at (3.25, 0.75) {};
		\node [style={x_dot}] (106) at (4.25, 0.75) {};
		\node [style={z_dot}] (107) at (-6.75, -1) {};
		\node [style={x_dot}] (108) at (-6.75, -2) {};
		\node [style=none] (109) at (-6.25, -0.75) {$\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (16);
		\draw (6) to (9);
		\draw (5) to (9);
		\draw (9) to (11);
		\draw [bend left, looseness=1.25] (19) to (20);
		\draw [bend right, looseness=1.25] (19) to (20);
		\draw (19) to (20);
		\draw (22) to (23);
		\draw (71) to (77);
		\draw (77) to (72);
		\draw (79) to (77);
		\draw (80) to (81);
		\draw (16) to (71);
		\draw (6) to (17);
		\draw (17) to (72);
		\draw (5) to (90);
		\draw (90) to (83);
		\draw (83) to (91);
		\draw (91) to (71);
		\draw (91) to (84);
		\draw (90) to (87);
		\draw (86) to (88);
		\draw (88) to (83);
		\draw (83) to (89);
		\draw (89) to (72);
		\draw (89) to (85);
		\draw (88) to (6);
		\draw [style={red_edge}] (94.center) to (97.center);
		\draw [style={red_edge}] (97.center) to (96.center);
		\draw [style={red_edge}] (94.center) to (95.center);
		\draw [style={red_edge}] (95.center) to (96.center);
		\draw (105) to (98);
		\draw (98) to (106);
		\draw (106) to (99);
		\draw (105) to (102);
		\draw (101) to (103);
		\draw (103) to (98);
		\draw (98) to (104);
		\draw (104) to (100);
		\draw (105) to (5);
		\draw (106) to (71);
		\draw (103) to (6);
		\draw (104) to (72);
		\draw [bend left, looseness=1.25] (107) to (108);
		\draw [bend right, looseness=1.25] (107) to (108);
		\draw (107) to (108);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/new_lemmas/add_zero/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (7) at (0, 0.5) {};
		\node [style={z_dot}] (8) at (-0.25, -0.25) {};
		\node [style={x_dot}] (9) at (0.25, -0.25) {};
		\node [style=none] (10) at (0, 1) {};
		\node [style={x_dot}] (11) at (0.25, -0.75) {};
		\node [style=none] (12) at (-0.25, -0.75) {};
		\node [style={z_dot}] (13) at (-0.75, 0.5) {};
		\node [style={x_dot}] (14) at (-0.75, 0) {};
		\node [style={x_dot}] (15) at (0.75, -0.5) {};
		\node [style={z_dot}] (16) at (0.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (8) to (7);
		\draw (7) to (9);
		\draw (9) to (8);
		\draw (8) to (12.center);
		\draw (9) to (11);
		\draw (10.center) to (7);
		\draw (13) to (14);
		\draw (15) to (16);
		\draw [bend right=45] (15) to (16);
		\draw [bend left=45] (15) to (16);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/new_lemmas/add_zero/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (7) at (0, 0.5) {};
		\node [style={z_dot}] (8) at (0.25, -0.25) {};
		\node [style={x_dot}] (9) at (-0.25, -0.25) {};
		\node [style=none] (10) at (0, 1) {};
		\node [style=none] (11) at (-0.25, -0.75) {};
		\node [style={x_dot}] (12) at (0.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (8) to (7);
		\draw (7) to (9);
		\draw (9) to (8);
		\draw (8) to (12);
		\draw (9) to (11.center);
		\draw (10.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/new_lemmas/add_zero/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (7) at (0, 0.25) {};
		\node [style=none] (10) at (0, 0.75) {};
		\node [style=none] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (7);
		\draw (7) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/new_lemmas/controlled_d_xnm/one/step0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.5) {};
		\node [style=none] (1) at (0.75, -0.5) {};
		\node [style=none] (2) at (-0.75, 0.5) {};
		\node [style=none] (3) at (-0.75, -0.5) {};
		\node [style=none] (4) at (0.5, -0.5) {};
		\node [style=none] (5) at (-0.5, -0.5) {};
		\node [style=none] (6) at (0, 0.5) {};
		\node [style={x_dot}] (7) at (0, 1.25) {$\pi$};
		\node [style=none] (8) at (0.5, -1) {};
		\node [style=none] (9) at (-0.5, -1) {};
		\node [style=none] (10) at (0, 0) {\footnotesize $C^{(n, m)}_\beta$};
		\node [style=none] (11) at (0, -0.75) {\tiny $\ldots$};
		\node [style={z_dot}] (12) at (-0.5, 1.25) {};
		\node [style={x_dot}] (13) at (-0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (6.center) to (7);
		\draw (4.center) to (8.center);
		\draw (9.center) to (5.center);
		\draw [bend left=45, looseness=1.25] (12) to (13);
		\draw [bend right=45, looseness=1.25] (12) to (13);
		\draw (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/new_lemmas/controlled_d_xnm/one/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (21) at (-7.25, -0.75) {};
		\node [style=none] (23) at (-6.5, -0.5) {\small$\otimes n+m$};
		\node [style={x_dot}] (24) at (-5.5, 0.75) {\small$\pi$};
		\node [style={z_dot}] (25) at (-4.5, 0.75) {\small$\pi$};
		\node [style={z_dot}] (26) at (-3.5, 0.75) {\small$\pi$};
		\node [style=none] (27) at (-3, 0.75) {};
		\node [style=none] (28) at (-2.75, 0.75) {$\dots$};
		\node [style=none] (29) at (-2.25, 0.75) {};
		\node [style={z_dot}] (30) at (-1.5, 0.75) {\small$\pi$};
		\node [style={z_dot}] (31) at (-0.5, 0.75) {\small$\pi$};
		\node [style={x_dot}] (33) at (-4, 0) {\small $\beta$};
		\node [style={x_dot}] (34) at (-1, 0) {\small $\beta$};
		\node [style=none] (35) at (-4, -1) {};
		\node [style=none] (36) at (-1, -1) {};
		\node [style={z_dot}] (48) at (1.75, 0.75) {\small$\pi$};
		\node [style={z_dot}] (49) at (2.75, 0.75) {\small$\pi$};
		\node [style=none] (50) at (3.25, 0.75) {};
		\node [style=none] (52) at (4, 0.75) {};
		\node [style={z_dot}] (53) at (4.75, 0.75) {\small$\pi$};
		\node [style={z_dot}] (54) at (5.75, 0.75) {\small$\pi$};
		\node [style={x_dot}] (55) at (6.25, 0.75) {};
		\node [style={x_dot}] (56) at (2.25, 0) {\small $-\beta$};
		\node [style={x_dot}] (57) at (5.25, 0) {\small $-\beta$};
		\node [style=none] (58) at (2.25, -1) {};
		\node [style=none] (59) at (5.25, -1) {};
		\node [style=none] (68) at (-5, 1.25) {};
		\node [style=none] (69) at (-0.25, 1.25) {};
		\node [style=none] (70) at (-2.75, 1.75) {$n$};
		\node [style=none] (73) at (1, 1.25) {};
		\node [style=none] (74) at (5.75, 1.25) {};
		\node [style=none] (75) at (3.25, 1.75) {$m$};
		\node [style={z_dot}] (79) at (-6.5, 0) {};
		\node [style={x_dot}] (80) at (-6.5, 0.75) {};
		\node [style={x_dot}] (81) at (-6.5, 1.5) {\small$\pi$};
		\node [style=none] (82) at (-6.5, 0.75) {\small$\pi$};
		\node [style={z_dot}] (83) at (0.5, 0.75) {\small$\pi$};
		\node [style={x_dot}] (85) at (-7.25, 1) {};
		\node [style={z_dot}] (86) at (-7.25, 1.5) {};
		\node [style=none] (87) at (-7, 1.75) {\small$\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (25) to (24);
		\draw [style=plus-edge] (26) to (25);
		\draw [style=plus-edge, in=360, out=180] (30) to (29.center);
		\draw [style=plus-edge] (31) to (30);
		\draw (27.center) to (26);
		\draw (25) to (33);
		\draw (33) to (26);
		\draw (30) to (34);
		\draw (34) to (31);
		\draw (34) to (36.center);
		\draw (33) to (35.center);
		\draw [style=plus-edge] (49) to (48);
		\draw [style=plus-edge] (53) to (52.center);
		\draw [style=plus-edge] (54) to (53);
		\draw (50.center) to (49);
		\draw (54) to (55);
		\draw (48) to (56);
		\draw (56) to (49);
		\draw (53) to (57);
		\draw (57) to (54);
		\draw (57) to (59.center);
		\draw (56) to (58.center);
		\draw [style=brace] (68.center) to (69.center);
		\draw [style=brace] (73.center) to (74.center);
		\draw [style=plus-edge] (33) to (79);
		\draw [style=plus-edge, bend left=15] (34) to (79);
		\draw [style=plus-edge, bend left=15] (56) to (79);
		\draw [style=plus-edge, bend left=15] (57) to (79);
		\draw (79) to (82.center);
		\draw (82.center) to (81);
		\draw [bend left] (79) to (24);
		\draw (83) to (31);
		\draw [style=plus-edge] (48) to (83);
		\draw (86) to (85);
		\draw [bend right=45] (86) to (85);
		\draw [bend left=45] (86) to (85);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/new_lemmas/controlled_d_xnm/one/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (21) at (-6.25, -0.75) {};
		\node [style=none] (23) at (-5.5, -0.5) {\small$\otimes n+m$};
		\node [style={x_dot}] (24) at (-5.5, 0.75) {\small$\pi$};
		\node [style={z_dot}] (25) at (-4.5, 0.75) {\small$\pi$};
		\node [style={z_dot}] (26) at (-3.5, 0.75) {\small$\pi$};
		\node [style=none] (27) at (-3, 0.75) {};
		\node [style=none] (28) at (-2.75, 0.75) {$\dots$};
		\node [style=none] (29) at (-2.25, 0.75) {};
		\node [style={z_dot}] (30) at (-1.5, 0.75) {\small$\pi$};
		\node [style={z_dot}] (31) at (-0.5, 0.75) {\small$\pi$};
		\node [style={x_dot}] (33) at (-4, 0) {\small $\beta$};
		\node [style={x_dot}] (34) at (-1, 0) {\small $\beta$};
		\node [style=none] (35) at (-4, -1) {};
		\node [style=none] (36) at (-1, -1) {};
		\node [style={z_dot}] (48) at (1.75, 0.75) {\small$\pi$};
		\node [style={z_dot}] (49) at (2.75, 0.75) {\small$\pi$};
		\node [style=none] (50) at (3.25, 0.75) {};
		\node [style=none] (52) at (4, 0.75) {};
		\node [style={z_dot}] (53) at (4.75, 0.75) {\small$\pi$};
		\node [style={z_dot}] (54) at (5.75, 0.75) {\small$\pi$};
		\node [style={x_dot}] (55) at (6.75, 0.75) {};
		\node [style={x_dot}] (56) at (2.25, 0) {\small $-\beta$};
		\node [style={x_dot}] (57) at (5.25, 0) {\small $-\beta$};
		\node [style=none] (58) at (2.25, -1) {};
		\node [style=none] (59) at (5.25, -1) {};
		\node [style=none] (68) at (-5, 1.25) {};
		\node [style=none] (69) at (-0.25, 1.25) {};
		\node [style=none] (70) at (-2.75, 1.75) {$n$};
		\node [style=none] (73) at (1, 1.25) {};
		\node [style=none] (74) at (5.75, 1.25) {};
		\node [style=none] (75) at (3.25, 1.75) {$m$};
		\node [style={z_dot}] (83) at (0.5, 0.75) {\small$\pi$};
		\node [style={x_dot}] (85) at (-6.25, 1) {};
		\node [style={z_dot}] (86) at (-6.25, 1.5) {};
		\node [style=none] (87) at (-5.25, 1.75) {\small$\otimes 2 + n + m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (25) to (24);
		\draw [style=plus-edge] (26) to (25);
		\draw [style=plus-edge, in=360, out=180] (30) to (29.center);
		\draw [style=plus-edge] (31) to (30);
		\draw (27.center) to (26);
		\draw (25) to (33);
		\draw (33) to (26);
		\draw (30) to (34);
		\draw (34) to (31);
		\draw (34) to (36.center);
		\draw (33) to (35.center);
		\draw [style=plus-edge] (49) to (48);
		\draw [style=plus-edge] (53) to (52.center);
		\draw [style=plus-edge] (54) to (53);
		\draw (50.center) to (49);
		\draw (54) to (55);
		\draw (48) to (56);
		\draw (56) to (49);
		\draw (53) to (57);
		\draw (57) to (54);
		\draw (57) to (59.center);
		\draw (56) to (58.center);
		\draw [style=brace] (68.center) to (69.center);
		\draw [style=brace] (73.center) to (74.center);
		\draw (83) to (31);
		\draw [style=plus-edge] (48) to (83);
		\draw (86) to (85);
		\draw [bend right=45] (86) to (85);
		\draw [bend left=45] (86) to (85);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/new_lemmas/factor_beta_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (185) at (-1, 0) {$\beta$};
		\node [style={x_dot}] (186) at (-0.5, 0) {$\beta$};
		\node [style={z_dot}] (187) at (-1, -0.5) {};
		\node [style=none] (189) at (-1, -1) {};
		\node [style=none] (190) at (-1, 1.25) {};
		\node [style={z_dot}] (192) at (-1, 1) {};
		\node [style={h_box}] (195) at (-0.5, 0.5) {};
		\node [style={z_dot}] (199) at (0.5, 0) {};
		\node [style={x_dot}] (200) at (0.5, -0.5) {$\beta$};
		\node [style=none] (201) at (0.5, 1.25) {};
		\node [style={z_dot}] (202) at (0.5, 1) {};
		\node [style={h_box}] (205) at (1, 0.5) {};
		\node [style=none] (206) at (0.5, -1) {};
		\node [style=none] (207) at (0, 0.5) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (185) to (187);
		\draw (187) to (189.center);
		\draw (190.center) to (192);
		\draw (195) to (186);
		\draw [bend right=45] (187) to (186);
		\draw (199) to (200);
		\draw (201.center) to (202);
		\draw (200) to (206.center);
		\draw [style=plus-edge] (185) to (192);
		\draw [style=plus-edge] (199) to (202);
		\draw (192) to (195);
		\draw (202) to (205);
		\draw (205) to (199);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/old_lemmas/sum_and_product_of_cs/sum_with_zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0, 0.75) {};
		\node [style=diag] (5) at (0, 0.25) {$D_1$};
		\node [style=none] (7) at (-0.25, -0.5) {};
		\node [style=none] (8) at (0.25, -0.5) {};
		\node [style=none] (9) at (-0.25, 0) {};
		\node [style=none] (10) at (0.25, 0) {};
		\node [style=none] (11) at (0, -0.25) {$\dots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (7.center);
		\draw (10.center) to (8.center);
		\draw (3.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/controlled_states/y_n.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-3.75, 0.5) {};
		\node [style={z_dot}] (1) at (-3.75, 0) {};
		\node [style={z_dot}] (2) at (-3.75, -0.5) {};
		\node [style=none] (4) at (-3.5, -0.25) {\small$\otimes n$};
		\node [style={x_dot}] (5) at (-2.5, 0.5) {$\pi$};
		\node [style={z_dot}] (6) at (-1, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-2, 0.5) {};
		\node [style={z_dot}] (8) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (9) at (1, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (2, 0.5) {$\pi$};
		\node [style={z_dot}] (11) at (3.5, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (4, 0.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.5, 0.5) {$\dots$};
		\node [style=none] (15) at (2.75, 0.5) {};
		\node [style=none] (16) at (3.25, 0.25) {};
		\node [style={x_dot}] (17) at (-1.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (18) at (-0.5, 0) {\small$\beta$};
		\node [style={x_dot}] (19) at (0.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (20) at (1.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-1.5, -1) {};
		\node [style=none] (22) at (-0.5, -1) {};
		\node [style=none] (23) at (0.5, -1) {};
		\node [style=none] (24) at (1.5, -1) {};
		\node [style={x_dot}] (25) at (-3, 0.5) {$\pi$};
		\node [style={z_dot}] (26) at (-3, 0) {};
		\node [style=none] (27) at (-3, 1) {};
		\node [style=none] (28) at (-2, -1.25) {};
		\node [style=none] (29) at (3.75, -1.25) {};
		\node [style=none] (30) at (1, -1.5) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw [style=plus-edge] (9) to (8);
		\draw [style=plus-edge] (10) to (9);
		\draw (11) to (12);
		\draw (11) to (16.center);
		\draw (5) to (7);
		\draw [style=plus-edge] (11) to (15.center);
		\draw (7) to (17);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (18) to (8);
		\draw (8) to (19);
		\draw (19) to (9);
		\draw (9) to (20);
		\draw (20) to (10);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (19) to (23.center);
		\draw (20) to (24.center);
		\draw (26) to (5);
		\draw (27.center) to (25);
		\draw (25) to (26);
		\draw [style=plus-edge] (17) to (26);
		\draw [style=plus-edge, bend left=15] (18) to (26);
		\draw [style=plus-edge, bend left, looseness=0.75] (19) to (26);
		\draw [style=plus-edge, bend left] (20) to (26);
		\draw [style=underbrace] (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/base/pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0.25) {$\pi$};
		\node [style=none] (1) at (-0.25, -0.25) {};
		\node [style=none] (2) at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (0) to (2.center);
		\draw [bend right=15, looseness=1.25] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/base/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-2, 0.5) {};
		\node [style={z_dot}] (1) at (-2, 0) {};
		\node [style={x_dot}] (5) at (-1.5, 0.5) {$\pi$};
		\node [style={z_dot}] (6) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-1, 0.5) {};
		\node [style={z_dot}] (8) at (1, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (1.5, 0.5) {};
		\node [style={x_dot}] (17) at (-0.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (18) at (0.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-0.5, -0.5) {};
		\node [style=none] (22) at (0.5, -0.5) {};
		\node [style={z_dot}] (25) at (-2.75, 0.5) {\small$\pi$};
		\node [style={x_dot}] (26) at (-2.75, 0) {\tiny$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw (5) to (7);
		\draw (7) to (17);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (18) to (8);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (25) to (26);
		\draw (8) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/base/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-1.25, 0.5) {};
		\node [style={z_dot}] (1) at (-1.25, 0) {};
		\node [style={z_dot}] (6) at (0, 0.5) {$\pi$};
		\node [style={x_dot}] (17) at (-0.5, 0) {\tiny$\pi-\beta$};
		\node [style={x_dot}] (18) at (0.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-0.5, -0.5) {};
		\node [style=none] (22) at (0.5, -0.5) {};
		\node [style={z_dot}] (25) at (-1.75, 0.5) {\small$\pi$};
		\node [style={x_dot}] (26) at (-1.75, 0) {\tiny$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (25) to (26);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-3.75, 0.5) {};
		\node [style={z_dot}] (1) at (-3.75, 0) {};
		\node [style={z_dot}] (2) at (-3.75, -0.5) {};
		\node [style=none] (4) at (-3.5, -0.25) {\small$\otimes 2n$};
		\node [style={x_dot}] (5) at (-2.5, 0.5) {$\pi$};
		\node [style={z_dot}] (6) at (-1, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-2, 0.5) {};
		\node [style={z_dot}] (8) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (9) at (1, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (2, 0.5) {$\pi$};
		\node [style={z_dot}] (11) at (3.5, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (4, 0.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.5, 0.5) {$\dots$};
		\node [style=none] (15) at (2.75, 0.5) {};
		\node [style=none] (16) at (3.25, 0.25) {};
		\node [style={x_dot}] (17) at (-1.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (18) at (-0.5, 0) {\small$\beta$};
		\node [style={x_dot}] (19) at (0.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (20) at (1.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-1.5, -1) {};
		\node [style=none] (22) at (-0.5, -1) {};
		\node [style=none] (23) at (0.5, -1) {};
		\node [style=none] (24) at (1.5, -1) {};
		\node [style={x_dot}] (25) at (-3, 0.5) {$\pi$};
		\node [style={z_dot}] (26) at (-3, 0) {};
		\node [style=none] (27) at (-3, 1) {};
		\node [style=none] (28) at (-2, -1.25) {};
		\node [style=none] (29) at (3.75, -1.25) {};
		\node [style=none] (30) at (1, -1.5) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw [style=plus-edge] (9) to (8);
		\draw [style=plus-edge] (10) to (9);
		\draw (11) to (12);
		\draw (11) to (16.center);
		\draw (5) to (7);
		\draw [style=plus-edge] (11) to (15.center);
		\draw (7) to (17);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (18) to (8);
		\draw (8) to (19);
		\draw (19) to (9);
		\draw (9) to (20);
		\draw (20) to (10);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (19) to (23.center);
		\draw (20) to (24.center);
		\draw (26) to (5);
		\draw (27.center) to (25);
		\draw (25) to (26);
		\draw [style=plus-edge] (17) to (26);
		\draw [style=plus-edge, bend left=15] (18) to (26);
		\draw [style=plus-edge, bend left, looseness=0.75] (19) to (26);
		\draw [style=plus-edge, bend left] (20) to (26);
		\draw [style=underbrace] (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/one/step0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.25) {};
		\node [style=none] (1) at (0.75, -0.25) {};
		\node [style=none] (2) at (-0.75, 0.25) {};
		\node [style=none] (3) at (-0.75, -0.25) {};
		\node [style=none] (4) at (0.5, -0.25) {};
		\node [style=none] (5) at (-0.5, -0.25) {};
		\node [style=none] (6) at (0, 0.25) {};
		\node [style={x_dot}] (7) at (0, 1) {$\pi$};
		\node [style=none] (8) at (0.5, -0.75) {};
		\node [style=none] (9) at (-0.5, -0.75) {};
		\node [style=none] (10) at (0, 0) {\footnotesize $\tilde{Y}(n)$};
		\node [style=none] (11) at (0, -0.5) {\tiny $\ldots$};
		\node [style={z_dot}] (12) at (-0.5, 1) {};
		\node [style={x_dot}] (13) at (-0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (6.center) to (7);
		\draw (4.center) to (8.center);
		\draw (9.center) to (5.center);
		\draw [bend left=45, looseness=1.25] (12) to (13);
		\draw [bend right=45, looseness=1.25] (12) to (13);
		\draw (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/one/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-3.75, 0.5) {};
		\node [style={z_dot}] (1) at (-3.75, 0) {};
		\node [style={z_dot}] (2) at (-3.75, -0.5) {};
		\node [style=none] (4) at (-3.5, -0.25) {\small$\otimes 2n$};
		\node [style={x_dot}] (5) at (-2.5, 0.5) {$\pi$};
		\node [style={z_dot}] (6) at (-1, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-2, 0.5) {};
		\node [style={z_dot}] (8) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (9) at (1, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (2, 0.5) {$\pi$};
		\node [style={z_dot}] (11) at (3.5, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (4, 0.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.5, 0.5) {$\dots$};
		\node [style=none] (15) at (2.75, 0.5) {};
		\node [style=none] (16) at (3.25, 0.25) {};
		\node [style={x_dot}] (17) at (-1.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (18) at (-0.5, 0) {\small$\beta$};
		\node [style={x_dot}] (19) at (0.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (20) at (1.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-1.5, -1) {};
		\node [style=none] (22) at (-0.5, -1) {};
		\node [style=none] (23) at (0.5, -1) {};
		\node [style=none] (24) at (1.5, -1) {};
		\node [style={x_dot}] (25) at (-3, 0.5) {$\pi$};
		\node [style={z_dot}] (26) at (-3, 0) {};
		\node [style={x_dot}] (27) at (-3, 1) {$\pi$};
		\node [style=none] (28) at (-3.5, 0.75) {$\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw [style=plus-edge] (9) to (8);
		\draw [style=plus-edge] (10) to (9);
		\draw (11) to (12);
		\draw (11) to (16.center);
		\draw (5) to (7);
		\draw [style=plus-edge] (11) to (15.center);
		\draw (7) to (17);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (18) to (8);
		\draw (8) to (19);
		\draw (19) to (9);
		\draw (9) to (20);
		\draw (20) to (10);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (19) to (23.center);
		\draw (20) to (24.center);
		\draw (26) to (5);
		\draw (27) to (25);
		\draw (25) to (26);
		\draw [style=plus-edge] (17) to (26);
		\draw [style=plus-edge, bend left=15] (18) to (26);
		\draw [style=plus-edge, bend left, looseness=0.75] (19) to (26);
		\draw [style=plus-edge, bend left] (20) to (26);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/one/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-4, 0.5) {};
		\node [style={z_dot}] (1) at (-4, 0) {};
		\node [style={z_dot}] (2) at (-4, -0.5) {};
		\node [style=none] (4) at (-3.75, -0.25) {\small$\otimes 2n$};
		\node [style={x_dot}] (5) at (-2.5, 0.5) {$\pi$};
		\node [style={z_dot}] (6) at (-1, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-2, 0.5) {};
		\node [style={z_dot}] (8) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (9) at (1, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (2, 0.5) {$\pi$};
		\node [style={z_dot}] (11) at (3.5, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (4, 0.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.5, 0.5) {$\dots$};
		\node [style=none] (15) at (2.75, 0.5) {};
		\node [style=none] (16) at (3.25, 0.25) {};
		\node [style={x_dot}] (17) at (-1.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (18) at (-0.5, 0) {\small$\beta$};
		\node [style={x_dot}] (19) at (0.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (20) at (1.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-1.5, -0.5) {};
		\node [style=none] (22) at (-0.5, -0.5) {};
		\node [style=none] (23) at (0.5, -0.5) {};
		\node [style=none] (24) at (1.5, -0.5) {};
		\node [style=none] (28) at (-3.5, 0.75) {\small$\otimes 2+2n$};
		\node [style={x_dot}] (29) at (-2, 0) {};
		\node [style={x_dot}] (30) at (-1, 0) {};
		\node [style={x_dot}] (31) at (0, 0) {};
		\node [style={x_dot}] (32) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw [style=plus-edge] (9) to (8);
		\draw [style=plus-edge] (10) to (9);
		\draw (11) to (12);
		\draw (11) to (16.center);
		\draw (5) to (7);
		\draw [style=plus-edge] (11) to (15.center);
		\draw (7) to (17);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (18) to (8);
		\draw (8) to (19);
		\draw (19) to (9);
		\draw (9) to (20);
		\draw (20) to (10);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (19) to (23.center);
		\draw (20) to (24.center);
		\draw (29) to (17);
		\draw (30) to (18);
		\draw (31) to (19);
		\draw (32) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/zero/step0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.25) {};
		\node [style=none] (1) at (0.75, -0.25) {};
		\node [style=none] (2) at (-0.75, 0.25) {};
		\node [style=none] (3) at (-0.75, -0.25) {};
		\node [style=none] (4) at (0.5, -0.25) {};
		\node [style=none] (5) at (-0.5, -0.25) {};
		\node [style=none] (6) at (0, 0.25) {};
		\node [style={x_dot}] (7) at (0, 1) {};
		\node [style=none] (8) at (0.5, -0.75) {};
		\node [style=none] (9) at (-0.5, -0.75) {};
		\node [style=none] (10) at (0, 0) {\footnotesize $\tilde{Y}(n)$};
		\node [style=none] (11) at (0, -0.5) {\tiny $\ldots$};
		\node [style={z_dot}] (12) at (-0.5, 1) {};
		\node [style={x_dot}] (13) at (-0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (0.center);
		\draw (6.center) to (7);
		\draw (4.center) to (8.center);
		\draw (9.center) to (5.center);
		\draw [bend left=45, looseness=1.25] (12) to (13);
		\draw [bend right=45, looseness=1.25] (12) to (13);
		\draw (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/zero/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-3.75, 0.5) {};
		\node [style={z_dot}] (1) at (-3.75, 0) {};
		\node [style={z_dot}] (2) at (-3.75, -0.5) {};
		\node [style=none] (4) at (-3.25, -0.25) {\small$\otimes 2n$};
		\node [style={x_dot}] (5) at (-2.5, 0.5) {$\pi$};
		\node [style={z_dot}] (6) at (-1, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-2, 0.5) {};
		\node [style={z_dot}] (8) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (9) at (1, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (2, 0.5) {$\pi$};
		\node [style={z_dot}] (11) at (3.5, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (4, 0.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.5, 0.5) {$\dots$};
		\node [style=none] (15) at (2.75, 0.5) {};
		\node [style=none] (16) at (3.25, 0.25) {};
		\node [style={x_dot}] (17) at (-1.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (18) at (-0.5, 0) {\small$\beta$};
		\node [style={x_dot}] (19) at (0.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (20) at (1.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-1.5, -1) {};
		\node [style=none] (22) at (-0.5, -1) {};
		\node [style=none] (23) at (0.5, -1) {};
		\node [style=none] (24) at (1.5, -1) {};
		\node [style={x_dot}] (25) at (-3, 0.5) {$\pi$};
		\node [style={z_dot}] (26) at (-3, 0) {};
		\node [style={x_dot}] (27) at (-3, 1) {};
		\node [style=none] (28) at (-3.5, 0.75) {$\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw [style=plus-edge] (9) to (8);
		\draw [style=plus-edge] (10) to (9);
		\draw (11) to (12);
		\draw (11) to (16.center);
		\draw (5) to (7);
		\draw [style=plus-edge] (11) to (15.center);
		\draw (7) to (17);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (18) to (8);
		\draw (8) to (19);
		\draw (19) to (9);
		\draw (9) to (20);
		\draw (20) to (10);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (19) to (23.center);
		\draw (20) to (24.center);
		\draw (26) to (5);
		\draw (27) to (25);
		\draw (25) to (26);
		\draw [style=plus-edge] (17) to (26);
		\draw [style=plus-edge, bend left=15] (18) to (26);
		\draw [style=plus-edge, bend left, looseness=0.75] (19) to (26);
		\draw [style=plus-edge, bend left] (20) to (26);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/zero/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-3.75, 0.5) {};
		\node [style={z_dot}] (1) at (-3.75, 0) {};
		\node [style={z_dot}] (2) at (-3.75, -0.5) {};
		\node [style=none] (4) at (-3.25, -0.25) {\small$\otimes 2n$};
		\node [style={x_dot}] (5) at (-2.5, 0.5) {};
		\node [style={z_dot}] (6) at (-1, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-2, 0.5) {};
		\node [style={z_dot}] (8) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (9) at (1, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (2, 0.5) {$\pi$};
		\node [style={z_dot}] (11) at (3.5, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (4, 0.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.5, 0.5) {$\dots$};
		\node [style=none] (15) at (2.75, 0.5) {};
		\node [style=none] (16) at (3.25, 0.25) {};
		\node [style={x_dot}] (17) at (-1.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (18) at (-0.5, 0) {\small$\beta$};
		\node [style={x_dot}] (19) at (0.5, 0) {\small$-\beta$};
		\node [style={x_dot}] (20) at (1.5, 0) {\small$\beta$};
		\node [style=none] (21) at (-1.5, -0.5) {};
		\node [style=none] (22) at (-0.5, -0.5) {};
		\node [style=none] (23) at (0.5, -0.5) {};
		\node [style=none] (24) at (1.5, -0.5) {};
		\node [style=none] (28) at (-3.5, 0.75) {$\otimes 2$};
		\node [style={z_dot}] (29) at (-2, 0) {};
		\node [style={z_dot}] (30) at (-1, 0) {};
		\node [style={z_dot}] (31) at (0, 0) {};
		\node [style={z_dot}] (32) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw [style=plus-edge] (9) to (8);
		\draw [style=plus-edge] (10) to (9);
		\draw (11) to (12);
		\draw (11) to (16.center);
		\draw (5) to (7);
		\draw [style=plus-edge] (11) to (15.center);
		\draw (7) to (17);
		\draw (17) to (6);
		\draw (6) to (18);
		\draw (18) to (8);
		\draw (8) to (19);
		\draw (19) to (9);
		\draw (9) to (20);
		\draw (20) to (10);
		\draw (17) to (21.center);
		\draw (18) to (22.center);
		\draw (19) to (23.center);
		\draw (20) to (24.center);
		\draw (29) to (17);
		\draw (30) to (18);
		\draw (31) to (19);
		\draw (32) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/zero/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (-4, 0.5) {};
		\node [style={z_dot}] (1) at (-4, 0) {};
		\node [style={z_dot}] (2) at (-4, -0.5) {};
		\node [style=none] (4) at (-3.5, -0.25) {\small$\otimes 2n$};
		\node [style={x_dot}] (5) at (-2.5, 0.5) {};
		\node [style={z_dot}] (6) at (-1, 0.5) {$\pi$};
		\node [style={z_dot}] (7) at (-2, 0.5) {};
		\node [style={z_dot}] (8) at (0, 0.5) {$\pi$};
		\node [style={z_dot}] (9) at (1, 0.5) {$\pi$};
		\node [style={z_dot}] (10) at (2, 0.5) {$\pi$};
		\node [style={z_dot}] (11) at (3.5, 0.5) {$\pi$};
		\node [style={x_dot}] (12) at (4, 0.5) {};
		\node [style=none] (13) at (2.25, 0.5) {};
		\node [style=none] (14) at (2.5, 0.5) {$\dots$};
		\node [style=none] (15) at (2.75, 0.5) {};
		\node [style=none] (21) at (-1.5, -0.5) {};
		\node [style=none] (22) at (-0.5, -0.5) {};
		\node [style=none] (23) at (0.5, -0.5) {};
		\node [style=none] (24) at (1.5, -0.5) {};
		\node [style=none] (28) at (-3.25, 0.75) {\small$\otimes 2+4n$};
		\node [style={z_dot}] (29) at (-1.5, 0) {};
		\node [style={z_dot}] (30) at (-0.5, 0) {};
		\node [style={z_dot}] (31) at (0.5, 0) {};
		\node [style={z_dot}] (32) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [bend right=45] (0) to (1);
		\draw [bend left=45] (0) to (1);
		\draw [style=plus-edge] (6) to (7);
		\draw [style=plus-edge] (8) to (6);
		\draw [style=plus-edge] (9) to (8);
		\draw [style=plus-edge] (10) to (9);
		\draw (11) to (12);
		\draw (5) to (7);
		\draw [style=plus-edge] (11) to (15.center);
		\draw (29) to (21.center);
		\draw (30) to (22.center);
		\draw (31) to (23.center);
		\draw (32) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/c_2_proof/zero/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21) at (-0.75, -0.25) {};
		\node [style=none] (22) at (-0.25, -0.25) {};
		\node [style=none] (23) at (0.25, -0.25) {};
		\node [style=none] (24) at (0.75, -0.25) {};
		\node [style={z_dot}] (29) at (-0.75, 0.25) {};
		\node [style={z_dot}] (30) at (-0.25, 0.25) {};
		\node [style={z_dot}] (31) at (0.25, 0.25) {};
		\node [style={z_dot}] (32) at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29) to (21.center);
		\draw (30) to (22.center);
		\draw (31) to (23.center);
		\draw (32) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/y_n+1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-0.25, 1) {};
		\node [style={z_dot}] (1) at (0.25, 1.75) {};
		\node [style={x_dot}] (2) at (0.75, 1) {};
		\node [style={z_dot}] (3) at (-1.75, 0.75) {};
		\node [style={z_dot}] (4) at (2.25, 0.75) {};
		\node [style=diag] (5) at (-3.75, 0) {\small$C_1$};
		\node [style={z_dot}] (7) at (-2.75, -1) {};
		\node [style={z_dot}] (8) at (-1.25, -1) {};
		\node [style=none] (13) at (3.25, -0.25) {};
		\node [style=none] (14) at (1, -1.25) {$\dots$};
		\node [style=none] (15) at (-2.75, -1.5) {};
		\node [style=none] (16) at (-1.25, -1.5) {};
		\node [style=none] (18) at (0.25, 2.25) {};
		\node [style=diag] (20) at (-2.75, 0) {\small$C_\beta$};
		\node [style=diag] (21) at (-1.75, 0) {$C_{-\beta}$};
		\node [style=none] (22) at (-1, 0) {$\dots$};
		\node [style=diag] (23) at (3.5, 0) {\small$C_n$};
		\node [style=none] (24) at (3.5, -0.25) {};
		\node [style=none] (25) at (-0.25, -1.5) {};
		\node [style={z_dot}] (26) at (-0.25, -1) {};
		\node [style={x_dot}] (27) at (-0.75, 1.75) {};
		\node [style={z_dot}] (28) at (-0.75, 1.25) {};
		\node [style=none] (29) at (-4, -0.25) {};
		\node [style=none] (30) at (-3.5, -0.25) {};
		\node [style={z_dot}] (31) at (-2.25, -1) {};
		\node [style=none] (32) at (-2.25, -1.5) {};
		\node [style=diag] (33) at (1.5, 0) {\small$C_\beta$};
		\node [style=diag] (34) at (2.5, 0) {$C_{-\beta}$};
		\node [style={z_dot}] (36) at (2, -1) {};
		\node [style=none] (38) at (2, -1.5) {};
		\node [style=diag] (39) at (-0.5, 0) {\small$C_\beta$};
		\node [style=diag] (40) at (0.5, 0) {$C_{-\beta}$};
		\node [style=none] (42) at (3, -1.5) {};
		\node [style={z_dot}] (43) at (3, -1) {};
		\node [style=none] (44) at (3.75, -0.25) {};
		\node [style=none] (45) at (4, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (0) to (1);
		\draw (0) to (2);
		\draw (1) to (2);
		\draw (2) to (4);
		\draw (0) to (3);
		\draw (13.center) to (8);
		\draw (7) to (15.center);
		\draw (8) to (16.center);
		\draw (24.center) to (26);
		\draw (26) to (25.center);
		\draw (20) to (8);
		\draw (21) to (26);
		\draw (3) to (5);
		\draw (3) to (20);
		\draw (3) to (21);
		\draw (4) to (23);
		\draw (18.center) to (1);
		\draw (27) to (28);
		\draw (36) to (38.center);
		\draw (43) to (42.center);
		\draw (39) to (36);
		\draw (40) to (43);
		\draw (44.center) to (36);
		\draw (45.center) to (43);
		\draw (31) to (32.center);
		\draw (29.center) to (7);
		\draw (30.center) to (31);
		\draw (7) to (33);
		\draw (31) to (34);
		\draw (33) to (4);
		\draw (4) to (34);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/pair_formula/proof/controlled_states/y_n_plus_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (-0.25, 1) {};
		\node [style={z_dot}] (1) at (0.25, 1.75) {};
		\node [style={x_dot}] (2) at (0.75, 1) {};
		\node [style={z_dot}] (3) at (-1.75, 0.75) {};
		\node [style={z_dot}] (4) at (2.25, 0.75) {};
		\node [style=diag] (5) at (-5.75, 0) {\small$\tilde{Y}(1)$};
		\node [style={z_dot}] (7) at (-2.75, -1) {};
		\node [style={z_dot}] (8) at (-1.25, -1) {};
		\node [style=none] (13) at (4.25, -0.25) {};
		\node [style=none] (14) at (1, -1.25) {$\dots$};
		\node [style=none] (15) at (-2.75, -1.5) {};
		\node [style=none] (16) at (-1.25, -1.5) {};
		\node [style=none] (18) at (0.25, 2.25) {};
		\node [style=diag] (20) at (-4.5, 0) {\small$C_{-\beta}$};
		\node [style=diag] (21) at (-3.25, 0) {$C_{+\beta}$};
		\node [style=none] (22) at (-2.25, 0) {$\dots$};
		\node [style=diag] (23) at (4.5, 0) {\small$\tilde{Y}(n)$};
		\node [style=none] (24) at (4.5, -0.25) {};
		\node [style=none] (25) at (-0.25, -1.5) {};
		\node [style={z_dot}] (26) at (-0.25, -1) {};
		\node [style={x_dot}] (27) at (-0.75, 1.75) {};
		\node [style={z_dot}] (28) at (-0.75, 1.25) {};
		\node [style=none] (29) at (-6, -0.25) {};
		\node [style=none] (30) at (-5.5, -0.25) {};
		\node [style={z_dot}] (31) at (-2.25, -1) {};
		\node [style=none] (32) at (-2.25, -1.5) {};
		\node [style=diag] (33) at (1.5, 0) {\small$C_{-\beta}$};
		\node [style=diag] (34) at (3, 0) {$C_{+\beta}$};
		\node [style={z_dot}] (36) at (2, -1) {};
		\node [style=none] (38) at (2, -1.5) {};
		\node [style=diag] (39) at (-1.5, 0) {\small$C_{-\beta}$};
		\node [style=diag] (40) at (0, 0) {$C_{+\beta}$};
		\node [style=none] (42) at (3, -1.5) {};
		\node [style={z_dot}] (43) at (3, -1) {};
		\node [style=none] (44) at (4.75, -0.25) {};
		\node [style=none] (45) at (5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plus-edge] (0) to (1);
		\draw (0) to (2);
		\draw (1) to (2);
		\draw (2) to (4);
		\draw (0) to (3);
		\draw (13.center) to (8);
		\draw (7) to (15.center);
		\draw (8) to (16.center);
		\draw (24.center) to (26);
		\draw (26) to (25.center);
		\draw (20) to (8);
		\draw (21) to (26);
		\draw (3) to (5);
		\draw (3) to (20);
		\draw (3) to (21);
		\draw (4) to (23);
		\draw (18.center) to (1);
		\draw (27) to (28);
		\draw (36) to (38.center);
		\draw (43) to (42.center);
		\draw (39) to (36);
		\draw (40) to (43);
		\draw (44.center) to (36);
		\draw (45.center) to (43);
		\draw (31) to (32.center);
		\draw (29.center) to (7);
		\draw (30.center) to (31);
		\draw (7) to (33);
		\draw (31) to (34);
		\draw (33) to (4);
		\draw (4) to (34);
		\draw (3) to (40);
		\draw (3) to (39);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/small_diagrams/cnot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0.5) {};
		\node [style={x_dot}] (1) at (0, -0.25) {};
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
		\node [style=none] (4) at (-0.5, -0.25) {};
		\node [style=none] (5) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
		\draw (1) to (5.center);
		\draw (0) to (3.center);
		\draw (4.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/small_diagrams/global_phase_beta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0.25) {$\pi$};
		\node [style={x_dot}] (1) at (0, -0.25) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/small_diagrams/red_pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/x_spiders/one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0.25) {$\pi$};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/x_spiders/rotation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0) {$\alpha$};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/x_spiders/zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/x_spiders/zero_scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={x_dot}] (0) at (0, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/z_spiders/minus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0.25) {$\pi$};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/z_spiders/plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/z_spiders/rotation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0) {$\alpha$};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> ZX_diagrams/z_spiders/zero_scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={z_dot}] (0) at (0, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

